The stellar mass function, binary content and radial structure of the open cluster Praesepe derived from PPMXL and SDSS data

We have determined possible cluster members of the nearby open cluster Praesepe (M44) based on J and K photometry and proper motions from the PPMXL catalogue and z photometry from the Sloan Digital Sky Survey (SDSS). In total we identified 893 possible cluster members down to a magnitude of J = 15.5 mag, corresponding to a mass of about 0.15 Msun for an assumed cluster distance modulus of (m-M)_0 = 6.30 mag (d ~ 182 pc), within a radius of 3.5{\deg} around the cluster centre. We derive a new cluster centre for Praesepe ({\alpha}_centre = 8h 39m 37s, {\delta}_centre = 19{\deg} 35' 02"). We also derive a total cluster mass of about 630 Msun and a 2D half-number and half-mass radius of 4.25 pc and 3.90 pc respectively. The global mass function (MF) of the cluster members shows evidence for a turnover around m = 0.65 Msun. While more massive stars can be fit by a power-law {\xi}(m) ~ m^(-{\alpha}) with slope {\alpha} = 2.88 +/- 0.22, stars less massive than m = 0.65 Msun are best fitted with {\alpha} = 0.85 +/- 0.10. In agreement with its large dynamical age, we find that Praesepe is strongly mass segregated and that the mass function slope for high mass stars steepens from a value of {\alpha} = 2.32 +/- 0.24 inside the half-mass radius to {\alpha} = 4.90 +/- 0.51 outside the half-mass radius. We finally identify a significant population of binaries and triples in the colour-magnitude diagram of Praesepe. Assuming non-random pairing of the binary components, a binary fraction of about 35% for primaries in the mass range 0.6 < m/Msun < 2.20 is required to explain the observed number of binaries in the colour-magnitude diagram (CMD).

==> Table2_Members.tsv <==
# Table2: Celestial coordinates, proper motions, magnitudes and the masses of the possible members of Praesepe sorted by right ascension. 
# All data are from PPMXL except for column 11 (Mass). Stellar masses are derived by J magnitudes using PADOVA isochornes.
#
#  column 1: Right Ascension 
#  column 2: Declination 
#  column 3: Proper motion in RA  [*cos(Dec)]
#  column 4: Error of column 3
#  column 5: Proper Motion in Dec
#  column 6: Error of column 5
#  column 7: J magnitude 
#  column 8: Error of column 7
#  column 9: K_s magnitude 
# column 10: Error of column 9
# column 11: Mass in solar units
#
#----------------------------------------------------------------------------------------------------------
126.423399 	 +19.511820 	 -33.0 	 4.2 	 -14.0 	 4.2 	 15.066 	 0.039 	 14.168 	 0.048 	 0.183
126.572703 	 +19.726598 	 -36.2 	 4.2 	 -13.7 	 4.2 	 13.896 	 0.025 	 12.981 	 0.024 	 0.327
126.597027 	 +19.551072 	 -35.6 	 4.2 	 -22.8 	 4.2 	 14.643 	 0.032 	 13.696 	 0.034 	 0.225
126.770892 	 +18.753092 	 -31.5 	 4.2 	 -09.2 	 4.2 	 13.206 	 0.024 	 12.373 	 0.020 	 0.436
126.798522 	 +19.615030 	 -30.5 	 5.6 	 -16.8 	 5.7 	 13.392 	 0.026 	 12.535 	 0.024 	 0.403
126.800177 	 +19.495381 	 -22.9 	 5.6 	 -16.5 	 5.6 	 14.760 	 0.032 	 13.799 	 0.034 	 0.212
126.877706 	 +20.218312 	 -43.9 	 4.2 	 -13.1 	 4.2 	 11.677 	 0.022 	 10.899 	 0.021 	 0.717
126.956497 	 +18.575924 	 -27.7 	 4.2 	 -17.4 	 4.2 	 14.356 	 0.032 	 13.473 	 0.033 	 0.261
126.960836 	 +20.243418 	 -42.4 	 4.2 	 -13.1 	 4.2 	 11.870 	 0.020 	 11.074 	 0.017 	 0.683
126.962333 	 +19.805753 	 -38.1 	 4.2 	 -17.2 	 4.2 	 12.662 	 0.022 	 11.784 	 0.021 	 0.538
126.995181 	 +19.131722 	 -39.5 	 5.7 	 -00.3 	 5.7 	 15.136 	 0.036 	 14.256 	 0.056 	 0.177
126.997546 	 +18.023830 	 -26.6 	 4.2 	 -14.2 	 4.2 	 15.205 	 0.046 	 14.227 	 0.052 	 0.172
127.004127 	 +19.904791 	 -36.7 	 4.2 	 -17.9 	 4.2 	 11.070 	 0.022 	 10.490 	 0.017 	 0.829
127.040296 	 +19.268375 	 -25.5 	 4.2 	 -10.0 	 4.2 	 11.777 	 0.021 	 10.946 	 0.023 	 0.700
127.066183 	 +18.207773 	 -37.2 	 4.2 	 -22.8 	 4.2 	 14.453 	 0.029 	 13.586 	 0.034 	 0.248
127.084152 	 +19.258524 	 -34.3 	 4.2 	 -17.7 	 4.2 	 14.275 	 0.029 	 13.381 	 0.031 	 0.272
127.087265 	 +19.844059 	 -35.0 	 1.3 	 -12.9 	 1.3 	 09.780 	 0.022 	 09.427 	 0.018 	 1.117
127.112207 	 +20.104762 	 -40.7 	 4.2 	 -14.3 	 4.2 	 14.236 	 0.028 	 13.380 	 0.028 	 0.277
127.123739 	 +20.259002 	 -33.1 	 4.2 	 -04.1 	 4.2 	 11.931 	 0.022 	 11.212 	 0.018 	 0.671
127.171744 	 +20.315619 	 -32.6 	 4.2 	 -22.9 	 4.2 	 15.124 	 0.041 	 14.220 	 0.052 	 0.178
127.202679 	 +18.976651 	 -35.6 	 5.6 	 -15.0 	 5.6 	 14.725 	 0.034 	 13.747 	 0.038 	 0.216
127.208017 	 +19.988988 	 -37.5 	 4.2 	 -17.1 	 4.2 	 12.336 	 0.021 	 11.457 	 0.021 	 0.601
127.209482 	 +21.128082 	 -33.5 	 4.2 	 -18.1 	 4.2 	 14.060 	 0.030 	 13.191 	 0.029 	 0.303
127.313603 	 +17.891717 	 -28.4 	 4.2 	 -17.3 	 4.2 	 13.427 	 0.025 	 12.592 	 0.029 	 0.397
127.324181 	 +17.703191 	 -39.0 	 4.2 	 -19.6 	 4.2 	 12.991 	 0.023 	 12.100 	 0.023 	 0.476
127.328599 	 +20.718021 	 -41.9 	 4.1 	 -17.3 	 4.1 	 13.285 	 0.023 	 12.403 	 0.022 	 0.422
127.335769 	 +18.179417 	 -36.4 	 4.1 	 -16.7 	 4.1 	 13.894 	 0.026 	 13.044 	 0.031 	 0.327
127.364042 	 +17.672257 	 -26.0 	 5.7 	 -22.1 	 5.7 	 15.110 	 0.048 	 14.187 	 0.071 	 0.179
127.366526 	 +21.143971 	 -35.8 	 4.1 	 -16.1 	 4.1 	 12.656 	 0.022 	 11.804 	 0.017 	 0.540
127.487773 	 +18.566689 	 -39.2 	 4.1 	 -16.5 	 4.1 	 12.151 	 0.022 	 11.297 	 0.020 	 0.632
127.494563 	 +19.483060 	 -38.5 	 5.6 	 -12.5 	 5.6 	 15.494 	 0.048 	 14.611 	 0.077 	 0.150
127.511060 	 +19.936424 	 -26.5 	 5.6 	 -18.9 	 5.6 	 15.262 	 0.047 	 14.260 	 0.059 	 0.167
127.524981 	 +18.279533 	 -39.2 	 5.6 	 -14.6 	 5.6 	 15.194 	 0.044 	 14.300 	 0.063 	 0.173
127.558776 	 +18.422206 	 -39.2 	 4.1 	 -21.5 	 4.1 	 13.715 	 0.026 	 12.805 	 0.028 	 0.355
127.652744 	 +18.377236 	 -39.1 	 5.5 	 -20.7 	 5.5 	 14.318 	 0.031 	 13.343 	 0.032 	 0.266
127.661031 	 +17.472067 	 -41.8 	 4.2 	 -15.6 	 4.2 	 12.683 	 0.021 	 11.825 	 0.021 	 0.534
127.677439 	 +19.375221 	 -28.2 	 5.5 	 -22.3 	 5.5 	 14.636 	 0.036 	 13.770 	 0.041 	 0.226
127.677908 	 +22.048268 	 -29.1 	 4.1 	 -17.9 	 4.1 	 14.926 	 0.048 	 13.887 	 0.051 	 0.195
127.702134 	 +21.612577 	 -38.6 	 5.6 	 -18.5 	 5.6 	 14.981 	 0.037 	 14.000 	 0.053 	 0.190
127.703644 	 +19.955951 	 -21.4 	 5.5 	 -13.3 	 5.5 	 14.938 	 0.041 	 13.949 	 0.049 	 0.194
127.712604 	 +19.352458 	 -38.9 	 4.1 	 -13.9 	 4.1 	 12.022 	 0.023 	 11.193 	 0.021 	 0.655
127.714184 	 +18.897646 	 -40.3 	 4.1 	 -17.5 	 4.1 	 14.263 	 0.030 	 13.390 	 0.030 	 0.273
127.732475 	 +17.139519 	 -39.8 	 4.2 	 -15.0 	 4.2 	 13.374 	 0.024 	 12.463 	 0.024 	 0.406
127.750856 	 +19.404458 	 -43.1 	 5.5 	 -18.9 	 5.5 	 14.941 	 0.047 	 13.994 	 0.051 	 0.194
127.775149 	 +18.130001 	 -42.7 	 4.1 	 -12.0 	 4.1 	 14.840 	 0.039 	 13.904 	 0.050 	 0.203
127.777644 	 +21.229529 	 -31.6 	 5.6 	 -10.6 	 5.6 	 13.945 	 0.031 	 13.022 	 0.030 	 0.320
127.786891 	 +19.938562 	 -26.5 	 5.5 	 -12.8 	 5.5 	 14.762 	 0.037 	 13.832 	 0.041 	 0.212
127.793524 	 +21.589564 	 -38.1 	 4.1 	 -13.2 	 4.1 	 11.917 	 0.022 	 11.206 	 0.020 	 0.674
127.804005 	 +18.153651 	 -35.4 	 1.1 	 -11.9 	 0.8 	 09.016 	 0.035 	 08.744 	 0.020 	 1.333
127.804613 	 +20.900120 	 -38.0 	 4.1 	 -11.7 	 4.1 	 13.693 	 0.023 	 12.798 	 0.027 	 0.358
127.808304 	 +21.137491 	 -32.3 	 4.1 	 -19.6 	 4.1 	 14.914 	 0.037 	 14.087 	 0.050 	 0.196
127.862068 	 +18.682338 	 -38.0 	 5.5 	 -17.3 	 5.5 	 14.250 	 0.031 	 13.323 	 0.030 	 0.275
127.886739 	 +21.024441 	 -39.8 	 4.1 	 -14.3 	 4.1 	 11.885 	 0.021 	 11.118 	 0.020 	 0.680
127.899781 	 +20.405350 	 -25.8 	 5.6 	 -17.3 	 5.6 	 15.073 	 0.043 	 14.178 	 0.056 	 0.182
127.918526 	 +21.273492 	 -34.1 	 4.1 	 -21.4 	 4.1 	 14.418 	 0.031 	 13.588 	 0.030 	 0.253
127.920410 	 +18.495276 	 -38.6 	 4.1 	 -18.8 	 4.1 	 13.973 	 0.027 	 13.113 	 0.028 	 0.315
127.929033 	 +18.485134 	 -40.8 	 4.1 	 -19.4 	 4.1 	 14.247 	 0.030 	 13.372 	 0.035 	 0.276
127.951528 	 +19.954494 	 -30.5 	 4.1 	 -09.6 	 4.1 	 15.190 	 0.055 	 14.308 	 0.069 	 0.173
128.007845 	 +19.979768 	 -37.5 	 4.1 	 -17.7 	 4.1 	 14.105 	 0.031 	 13.210 	 0.028 	 0.296
128.011367 	 +20.772423 	 -38.6 	 4.1 	 -11.9 	 4.1 	 14.154 	 0.030 	 13.254 	 0.035 	 0.289
128.030555 	 +19.606695 	 -36.6 	 4.2 	 -09.9 	 4.2 	 15.246 	 0.045 	 14.440 	 0.072 	 0.168
128.033136 	 +18.740761 	 -29.2 	 4.1 	 -15.6 	 4.1 	 13.507 	 0.023 	 12.570 	 0.023 	 0.385
128.044481 	 +21.341574 	 -35.8 	 4.1 	 -09.8 	 4.1 	 11.766 	 0.022 	 10.959 	 0.018 	 0.702
128.074431 	 +19.547085 	 -38.8 	 4.1 	 -15.6 	 4.1 	 13.875 	 0.025 	 13.022 	 0.028 	 0.330
128.078714 	 +19.052412 	 -38.2 	 4.1 	 -16.3 	 4.1 	 13.671 	 0.025 	 12.826 	 0.032 	 0.361
128.097816 	 +20.995799 	 -38.8 	 4.1 	 -11.9 	 4.1 	 11.043 	 0.022 	 10.470 	 0.018 	 0.835
128.135176 	 +20.844733 	 -39.6 	 4.1 	 -16.0 	 4.1 	 13.601 	 0.022 	 12.715 	 0.023 	 0.371
128.139216 	 +20.080097 	 -43.2 	 4.1 	 -14.1 	 4.1 	 11.277 	 0.022 	 10.627 	 0.020 	 0.790
128.147931 	 +17.609122 	 -27.8 	 4.2 	 -08.7 	 4.2 	 14.756 	 0.040 	 13.887 	 0.047 	 0.212
128.164446 	 +19.956201 	 -33.3 	 1.6 	 -16.0 	 1.6 	 10.823 	 0.022 	 10.372 	 0.023 	 0.879
128.186726 	 +18.036159 	 -40.8 	 4.1 	 -11.5 	 4.1 	 12.644 	 0.022 	 11.747 	 0.020 	 0.542
128.194957 	 +19.997729 	 -42.5 	 4.1 	 -17.9 	 4.1 	 13.798 	 0.026 	 12.948 	 0.027 	 0.343
128.203231 	 +18.677984 	 -36.9 	 4.1 	 -15.8 	 4.1 	 13.397 	 0.027 	 12.469 	 0.022 	 0.402
128.217634 	 +19.976643 	 -38.9 	 4.1 	 -15.9 	 4.1 	 11.145 	 0.022 	 10.560 	 0.020 	 0.815
128.231914 	 +18.732821 	 -39.9 	 4.1 	 -15.3 	 4.1 	 11.225 	 0.022 	 10.602 	 0.020 	 0.799
128.241986 	 +22.205646 	 -42.0 	 4.1 	 -12.5 	 4.1 	 13.730 	 0.027 	 12.870 	 0.026 	 0.353
128.246119 	 +17.306532 	 -40.9 	 4.2 	 -11.9 	 4.2 	 13.017 	 0.022 	 12.185 	 0.025 	 0.471
128.248273 	 +20.120804 	 -42.7 	 5.5 	 -21.2 	 5.5 	 14.817 	 0.037 	 13.900 	 0.050 	 0.206
128.251654 	 +20.719533 	 -40.0 	 4.1 	 -12.6 	 4.1 	 12.840 	 0.022 	 11.976 	 0.020 	 0.505
128.262050 	 +18.682638 	 -37.9 	 4.1 	 -16.7 	 4.1 	 11.333 	 0.023 	 10.677 	 0.019 	 0.779
128.273220 	 +18.930189 	 -38.4 	 4.1 	 -17.0 	 4.1 	 13.071 	 0.023 	 12.187 	 0.020 	 0.461
128.281071 	 +20.130076 	 -39.6 	 4.1 	 -13.1 	 4.1 	 11.681 	 0.022 	 10.927 	 0.022 	 0.717
128.282141 	 +18.754372 	 -40.7 	 4.1 	 -13.4 	 4.1 	 14.401 	 0.031 	 13.571 	 0.037 	 0.255
128.285238 	 +20.443683 	 -29.3 	 4.1 	 -14.0 	 4.1 	 12.821 	 0.023 	 11.944 	 0.019 	 0.509
128.295754 	 +19.489495 	 -34.8 	 4.1 	 -13.7 	 4.1 	 13.802 	 0.028 	 12.910 	 0.032 	 0.342
128.306128 	 +20.550329 	 -40.2 	 4.1 	 -12.1 	 4.1 	 13.335 	 0.021 	 12.482 	 0.021 	 0.413
128.308042 	 +20.713439 	 -40.6 	 5.6 	 -02.4 	 5.6 	 15.295 	 0.045 	 14.397 	 0.066 	 0.165
128.309372 	 +20.605917 	 -40.4 	 4.1 	 -11.5 	 4.1 	 14.580 	 0.038 	 13.788 	 0.043 	 0.233
128.309992 	 +19.076788 	 -35.5 	 4.1 	 -16.0 	 4.1 	 12.967 	 0.023 	 12.089 	 0.018 	 0.481
128.314257 	 +20.702476 	 -37.9 	 4.1 	 -16.8 	 4.1 	 11.015 	 0.022 	 10.436 	 0.019 	 0.840
128.319315 	 +21.339022 	 -34.6 	 4.1 	 -11.8 	 4.1 	 13.177 	 0.025 	 12.271 	 0.026 	 0.441
128.323422 	 +19.430700 	 -39.3 	 4.1 	 -11.3 	 4.1 	 11.587 	 0.022 	 10.859 	 0.020 	 0.733
128.324938 	 +19.275781 	 -37.0 	 4.1 	 -15.3 	 4.1 	 13.732 	 0.023 	 12.806 	 0.028 	 0.353
128.341403 	 +22.092869 	 -33.4 	 5.5 	 -20.1 	 5.5 	 15.228 	 0.050 	 14.400 	 0.064 	 0.170
128.347836 	 +20.300896 	 -43.1 	 5.6 	 -19.9 	 5.6 	 15.014 	 0.043 	 14.129 	 0.052 	 0.187
128.352578 	 +19.882758 	 -41.3 	 4.1 	 -13.2 	 4.1 	 13.683 	 0.025 	 12.778 	 0.030 	 0.360
128.362519 	 +19.341339 	 -39.8 	 4.1 	 -09.0 	 4.1 	 12.232 	 0.022 	 11.348 	 0.022 	 0.618
128.367533 	 +18.726759 	 -41.3 	 5.5 	 -23.1 	 5.5 	 14.830 	 0.037 	 14.018 	 0.043 	 0.204
128.391015 	 +18.408353 	 -39.9 	 5.6 	 -11.5 	 5.6 	 15.062 	 0.051 	 14.224 	 0.056 	 0.183
128.391436 	 +20.073795 	 -40.6 	 4.1 	 -11.1 	 4.1 	 13.394 	 0.027 	 12.547 	 0.023 	 0.403
128.393769 	 +19.951628 	 -35.8 	 5.6 	 -21.4 	 5.6 	 15.162 	 0.045 	 14.321 	 0.063 	 0.175
128.408439 	 +18.954881 	 -39.7 	 4.1 	 -16.0 	 4.1 	 13.351 	 0.022 	 12.520 	 0.020 	 0.410
128.409910 	 +20.481276 	 -31.4 	 4.1 	 -14.6 	 4.1 	 14.319 	 0.027 	 13.430 	 0.028 	 0.266
128.438268 	 +20.389930 	 -36.9 	 4.2 	 -07.4 	 4.2 	 15.187 	 0.057 	 14.383 	 0.071 	 0.173
128.438577 	 +19.654444 	 -34.8 	 4.1 	 -10.8 	 4.1 	 13.607 	 0.023 	 12.668 	 0.026 	 0.370
128.445714 	 +21.441016 	 -37.4 	 4.1 	 -09.6 	 4.1 	 11.967 	 0.021 	 11.148 	 0.023 	 0.665
128.502041 	 +18.926708 	 -35.4 	 4.1 	 -15.5 	 4.1 	 13.426 	 0.021 	 12.510 	 0.024 	 0.397
128.506468 	 +21.010843 	 -38.2 	 5.6 	 -16.1 	 5.6 	 14.766 	 0.031 	 13.893 	 0.040 	 0.211
128.510245 	 +19.322766 	 -37.4 	 4.1 	 -13.6 	 4.1 	 12.663 	 0.021 	 11.759 	 0.020 	 0.538
128.513080 	 +20.341819 	 -38.5 	 4.1 	 -17.8 	 4.1 	 13.883 	 0.023 	 12.968 	 0.026 	 0.329
128.514824 	 +19.795265 	 -42.6 	 4.1 	 -16.0 	 4.1 	 11.325 	 0.022 	 10.678 	 0.024 	 0.780
128.518027 	 +16.973553 	 -36.6 	 4.1 	 -11.8 	 4.1 	 14.335 	 0.031 	 13.493 	 0.042 	 0.264
128.518154 	 +20.575087 	 -40.6 	 4.1 	 -15.1 	 4.1 	 11.038 	 0.022 	 10.442 	 0.025 	 0.836
128.520372 	 +20.679820 	 -38.6 	 4.1 	 -11.4 	 4.1 	 13.251 	 0.021 	 12.391 	 0.024 	 0.428
128.527880 	 +20.829671 	 -37.5 	 5.6 	 -15.0 	 5.6 	 14.651 	 0.034 	 13.865 	 0.042 	 0.224
128.542669 	 +19.804931 	 -38.3 	 4.1 	 -14.6 	 4.1 	 11.744 	 0.022 	 10.989 	 0.019 	 0.706
128.547476 	 +21.070783 	 -38.3 	 5.6 	 -10.1 	 5.6 	 15.002 	 0.032 	 14.088 	 0.046 	 0.188
128.557841 	 +21.397849 	 -36.4 	 4.1 	 -16.7 	 4.1 	 14.272 	 0.025 	 13.297 	 0.036 	 0.272
128.587154 	 +20.529024 	 -37.6 	 5.6 	 -17.4 	 5.6 	 14.994 	 0.040 	 14.159 	 0.054 	 0.189
128.588393 	 +21.878840 	 -34.9 	 4.1 	 -14.2 	 4.1 	 11.185 	 0.021 	 10.629 	 0.022 	 0.807
128.600486 	 +19.793385 	 -40.0 	 4.1 	 -15.3 	 4.1 	 11.285 	 0.023 	 10.629 	 0.022 	 0.788
128.614091 	 +18.697272 	 -36.5 	 5.6 	 -17.9 	 5.6 	 15.454 	 0.043 	 14.465 	 0.059 	 0.153
128.628046 	 +19.100097 	 -42.3 	 4.1 	 -10.5 	 4.1 	 13.599 	 0.023 	 12.729 	 0.021 	 0.372
128.631949 	 +17.432703 	 -40.6 	 4.2 	 -05.3 	 4.2 	 14.622 	 0.030 	 13.714 	 0.044 	 0.228
128.642871 	 +21.368696 	 -35.4 	 4.1 	 -14.0 	 4.1 	 13.506 	 0.027 	 12.644 	 0.025 	 0.385
128.642972 	 +18.799034 	 -36.4 	 4.1 	 -16.9 	 4.1 	 13.249 	 0.025 	 12.345 	 0.024 	 0.428
128.645763 	 +19.073055 	 -42.2 	 4.1 	 -18.4 	 4.1 	 14.264 	 0.027 	 13.352 	 0.027 	 0.273
128.651910 	 +18.398080 	 -39.7 	 4.1 	 -10.1 	 4.1 	 12.294 	 0.023 	 11.432 	 0.019 	 0.608
128.665406 	 +19.136868 	 -39.7 	 4.1 	 -18.7 	 4.1 	 13.686 	 0.023 	 12.794 	 0.021 	 0.359
128.696409 	 +18.021174 	 -37.3 	 4.1 	 -08.4 	 4.1 	 11.527 	 0.021 	 10.830 	 0.019 	 0.744
128.702118 	 +17.933011 	 -42.2 	 4.2 	 -15.5 	 4.2 	 14.756 	 0.040 	 13.917 	 0.054 	 0.212
128.705457 	 +17.430025 	 -38.3 	 4.2 	 -14.0 	 4.2 	 13.165 	 0.022 	 12.296 	 0.021 	 0.444
128.706993 	 +18.784443 	 -37.1 	 4.1 	 -14.0 	 4.1 	 12.817 	 0.023 	 11.956 	 0.022 	 0.510
128.724384 	 +18.018204 	 -43.2 	 5.5 	 -11.2 	 5.5 	 14.666 	 0.028 	 13.759 	 0.045 	 0.222
128.728947 	 +21.648481 	 -31.5 	 4.1 	 -15.9 	 4.1 	 14.246 	 0.027 	 13.390 	 0.028 	 0.276
128.729702 	 +20.105499 	 -39.0 	 4.1 	 -16.3 	 4.1 	 12.774 	 0.025 	 11.907 	 0.020 	 0.517
128.738866 	 +17.487793 	 -39.1 	 5.7 	 -15.1 	 5.7 	 15.469 	 0.053 	 14.455 	 0.070 	 0.152
128.746958 	 +21.143709 	 -41.3 	 5.5 	 -06.3 	 5.5 	 14.355 	 0.028 	 13.448 	 0.033 	 0.261
128.775978 	 +18.823522 	 -37.8 	 4.1 	 -18.1 	 4.1 	 13.841 	 0.021 	 12.952 	 0.024 	 0.336
128.776372 	 +19.946679 	 -36.6 	 5.5 	 -15.6 	 5.5 	 14.948 	 0.050 	 13.987 	 0.046 	 0.193
128.782865 	 +20.339778 	 -38.0 	 4.1 	 -14.0 	 4.1 	 13.596 	 0.027 	 12.746 	 0.020 	 0.372
128.783564 	 +19.990356 	 -37.4 	 4.1 	 -11.9 	 4.1 	 11.167 	 0.029 	 10.447 	 0.019 	 0.810
128.811557 	 +19.275481 	 -35.5 	 4.1 	 -16.8 	 4.1 	 12.936 	 0.021 	 12.073 	 0.022 	 0.487
128.813389 	 +19.375437 	 -34.6 	 5.5 	 -21.2 	 5.5 	 15.239 	 0.047 	 14.324 	 0.060 	 0.169
128.816879 	 +19.202162 	 -35.2 	 4.1 	 -19.4 	 4.1 	 14.354 	 0.027 	 13.456 	 0.032 	 0.261
128.820632 	 +19.914839 	 -33.0 	 4.1 	 -11.2 	 4.1 	 13.137 	 0.027 	 12.291 	 0.019 	 0.449
128.820991 	 +20.969708 	 -36.4 	 5.6 	 -06.9 	 5.6 	 15.217 	 0.048 	 14.289 	 0.053 	 0.171
128.821036 	 +17.606780 	 -32.4 	 4.2 	 -07.6 	 4.2 	 14.060 	 0.030 	 13.231 	 0.034 	 0.303
128.824052 	 +20.564599 	 -33.3 	 1.2 	 -12.4 	 1.3 	 07.876 	 0.019 	 07.761 	 0.018 	 1.826
128.824183 	 +19.636185 	 -34.5 	 2.1 	 -12.3 	 2.2 	 10.497 	 0.021 	 10.012 	 0.019 	 0.949
128.830580 	 +19.761464 	 -35.0 	 4.1 	 -13.9 	 4.1 	 14.248 	 0.033 	 13.320 	 0.034 	 0.275
128.831027 	 +19.590064 	 -34.0 	 0.7 	 -12.2 	 0.6 	 05.374 	 0.024 	 04.997 	 0.020 	 2.542
128.840386 	 +18.492846 	 -37.7 	 4.1 	 -17.1 	 4.1 	 13.178 	 0.023 	 12.272 	 0.024 	 0.441
128.866872 	 +20.196339 	 -33.4 	 1.5 	 -15.2 	 1.5 	 09.189 	 0.034 	 08.920 	 0.019 	 1.276
128.891127 	 +18.929857 	 -39.0 	 4.1 	 -14.4 	 4.1 	 12.274 	 0.022 	 11.420 	 0.017 	 0.611
128.900545 	 +19.532856 	 -43.0 	 5.5 	 -14.8 	 5.5 	 15.261 	 0.042 	 14.376 	 0.062 	 0.167
128.913645 	 +20.402742 	 -31.7 	 4.1 	 -13.3 	 4.1 	 13.961 	 0.025 	 13.046 	 0.025 	 0.317
128.915315 	 +19.126787 	 -35.2 	 4.1 	 -12.5 	 4.1 	 13.225 	 0.023 	 12.290 	 0.020 	 0.432
128.917293 	 +18.707877 	 -37.8 	 4.1 	 -14.0 	 4.1 	 13.277 	 0.023 	 12.358 	 0.020 	 0.423
128.930957 	 +16.755988 	 -37.8 	 4.2 	 -06.1 	 4.2 	 14.047 	 0.027 	 13.136 	 0.031 	 0.305
128.935879 	 +18.960636 	 -40.1 	 4.1 	 -13.8 	 4.1 	 14.400 	 0.035 	 13.547 	 0.033 	 0.255
128.937799 	 +19.771160 	 -36.2 	 0.9 	 -13.3 	 0.7 	 07.140 	 0.020 	 07.117 	 0.021 	 2.166
128.938163 	 +19.640599 	 -40.9 	 4.1 	 -10.0 	 4.1 	 11.119 	 0.022 	 10.539 	 0.017 	 0.820
128.941225 	 +22.511817 	 -40.0 	 4.1 	 -18.2 	 4.1 	 13.843 	 0.032 	 12.949 	 0.024 	 0.335
128.944904 	 +19.870934 	 -40.7 	 4.1 	 -11.1 	 4.1 	 11.888 	 0.022 	 11.056 	 0.017 	 0.679
128.946757 	 +18.141663 	 -41.8 	 4.1 	 -14.4 	 4.1 	 13.616 	 0.025 	 12.695 	 0.020 	 0.369
128.947083 	 +19.589637 	 -37.5 	 4.1 	 -17.9 	 4.1 	 14.368 	 0.027 	 13.472 	 0.028 	 0.259
128.959396 	 +19.850017 	 -38.7 	 4.1 	 -15.8 	 4.1 	 14.378 	 0.037 	 13.565 	 0.041 	 0.258
128.966956 	 +20.266328 	 -34.3 	 5.5 	 -10.9 	 5.5 	 14.827 	 0.035 	 13.840 	 0.033 	 0.205
128.970405 	 +18.314183 	 -40.7 	 4.1 	 -10.9 	 4.1 	 13.136 	 0.022 	 12.257 	 0.028 	 0.449
128.977293 	 +18.149355 	 -32.7 	 1.5 	 -09.7 	 1.6 	 09.757 	 0.023 	 09.445 	 0.026 	 1.123
128.979086 	 +22.769801 	 -35.3 	 4.1 	 -20.1 	 4.1 	 10.763 	 0.022 	 10.231 	 0.021 	 0.892
128.985445 	 +20.618599 	 -39.0 	 5.5 	 -14.2 	 5.5 	 15.031 	 0.041 	 14.080 	 0.047 	 0.186
128.988359 	 +19.351788 	 -34.2 	 5.5 	 -14.2 	 5.5 	 15.054 	 0.040 	 14.154 	 0.042 	 0.184
128.996633 	 +18.308234 	 -32.2 	 4.1 	 -14.1 	 4.1 	 13.138 	 0.023 	 12.277 	 0.019 	 0.449
128.997725 	 +20.077928 	 -34.9 	 4.1 	 -14.2 	 4.1 	 13.882 	 0.028 	 12.998 	 0.022 	 0.329
128.999483 	 +19.525556 	 -38.4 	 4.1 	 -10.4 	 4.1 	 11.210 	 0.025 	 10.569 	 0.021 	 0.802
129.001997 	 +17.975925 	 -34.9 	 4.1 	 -16.3 	 4.1 	 12.874 	 0.025 	 12.001 	 0.019 	 0.499
129.004466 	 +21.286496 	 -35.0 	 5.6 	 -11.4 	 5.6 	 15.183 	 0.043 	 14.305 	 0.049 	 0.173
129.006731 	 +19.958710 	 -36.8 	 5.5 	 -08.0 	 5.5 	 15.186 	 0.044 	 14.321 	 0.053 	 0.173
129.010069 	 +19.074023 	 -30.1 	 5.5 	 -06.9 	 5.5 	 15.089 	 0.048 	 14.249 	 0.052 	 0.181
129.013527 	 +20.837703 	 -41.9 	 4.1 	 -16.1 	 4.1 	 14.682 	 0.027 	 13.782 	 0.034 	 0.221
129.013855 	 +19.424669 	 -38.7 	 4.1 	 -10.0 	 4.1 	 14.505 	 0.030 	 13.656 	 0.030 	 0.242
129.018496 	 +19.920290 	 -39.5 	 4.1 	 -16.7 	 4.1 	 11.995 	 0.023 	 11.159 	 0.019 	 0.660
129.026299 	 +20.683314 	 -37.8 	 4.1 	 -13.6 	 4.1 	 12.324 	 0.021 	 11.454 	 0.024 	 0.603
129.035827 	 +19.957054 	 -30.5 	 5.5 	 -17.3 	 5.5 	 14.156 	 0.025 	 13.200 	 0.029 	 0.289
129.036034 	 +18.747469 	 -39.8 	 4.1 	 -17.8 	 4.1 	 12.110 	 0.021 	 11.289 	 0.019 	 0.639
129.037321 	 +19.158588 	 -37.6 	 4.1 	 -16.8 	 4.1 	 13.270 	 0.023 	 12.380 	 0.019 	 0.424
129.037415 	 +19.230025 	 -33.9 	 4.1 	 -13.1 	 4.1 	 12.937 	 0.021 	 12.042 	 0.023 	 0.487
129.045122 	 +19.694813 	 -35.7 	 5.5 	 -05.0 	 5.5 	 15.066 	 0.033 	 14.217 	 0.051 	 0.183
129.047633 	 +19.877868 	 -39.5 	 4.1 	 -11.6 	 4.1 	 12.533 	 0.023 	 11.659 	 0.022 	 0.563
129.049801 	 +18.063643 	 -24.6 	 4.1 	 -12.2 	 4.1 	 14.954 	 0.040 	 14.019 	 0.042 	 0.193
129.050131 	 +17.879638 	 -37.8 	 4.2 	 -14.8 	 4.2 	 14.502 	 0.030 	 13.546 	 0.036 	 0.242
129.050292 	 +18.735497 	 -35.3 	 4.1 	 -20.5 	 4.1 	 13.789 	 0.023 	 12.957 	 0.024 	 0.344
129.058403 	 +20.510513 	 -35.8 	 4.2 	 -02.6 	 4.2 	 15.467 	 0.047 	 14.478 	 0.061 	 0.152
129.058732 	 +19.621496 	 -30.8 	 2.2 	 -09.7 	 2.2 	 10.931 	 0.023 	 10.363 	 0.019 	 0.857
129.059525 	 +19.425082 	 -37.4 	 4.1 	 -15.5 	 4.1 	 12.756 	 0.025 	 11.907 	 0.019 	 0.521
129.064714 	 +20.686051 	 -38.6 	 4.1 	 -16.5 	 4.1 	 12.507 	 0.023 	 11.634 	 0.022 	 0.568
129.066594 	 +20.553122 	 -38.7 	 4.1 	 -15.1 	 4.1 	 12.043 	 0.023 	 11.232 	 0.022 	 0.651
129.067310 	 +19.377976 	 -44.6 	 5.5 	 -11.8 	 5.5 	 14.634 	 0.035 	 13.698 	 0.040 	 0.226
129.072675 	 +20.341504 	 -35.9 	 1.0 	 -13.8 	 0.7 	 07.209 	 0.020 	 07.170 	 0.033 	 2.136
129.079258 	 +18.919009 	 -40.3 	 4.1 	 -19.5 	 4.1 	 13.214 	 0.021 	 12.349 	 0.029 	 0.434
129.079827 	 +19.898581 	 -36.6 	 4.1 	 -15.1 	 4.1 	 13.479 	 0.021 	 12.573 	 0.024 	 0.389
129.084969 	 +20.116763 	 -43.2 	 4.1 	 -11.5 	 4.1 	 13.770 	 0.027 	 12.897 	 0.024 	 0.347
129.089856 	 +20.897392 	 -39.1 	 4.1 	 -14.0 	 4.1 	 13.282 	 0.025 	 12.431 	 0.026 	 0.422
129.090920 	 +20.205468 	 -40.6 	 4.1 	 -17.2 	 4.1 	 13.062 	 0.023 	 12.173 	 0.019 	 0.463
129.093395 	 +20.118581 	 -31.9 	 4.1 	 -12.7 	 4.1 	 14.356 	 0.032 	 13.448 	 0.030 	 0.261
129.094547 	 +19.191487 	 -39.4 	 4.1 	 -11.4 	 4.1 	 10.763 	 0.023 	 10.257 	 0.019 	 0.892
129.097590 	 +18.405839 	 -38.0 	 4.1 	 -14.4 	 4.1 	 12.760 	 0.030 	 11.909 	 0.019 	 0.520
129.104780 	 +21.149028 	 -35.9 	 4.1 	 -13.5 	 4.1 	 12.883 	 0.022 	 11.982 	 0.024 	 0.497
129.113023 	 +19.865188 	 -33.5 	 4.1 	 -13.9 	 4.1 	 12.104 	 0.029 	 11.226 	 0.019 	 0.640
129.116102 	 +21.121147 	 -38.7 	 4.1 	 -12.3 	 4.1 	 11.715 	 0.023 	 10.957 	 0.019 	 0.711
129.117933 	 +20.228586 	 -39.5 	 4.1 	 -10.0 	 4.1 	 10.982 	 0.023 	 10.441 	 0.019 	 0.847
129.122622 	 +21.052888 	 -36.3 	 4.1 	 -11.2 	 4.1 	 14.077 	 0.025 	 13.194 	 0.022 	 0.300
129.124370 	 +18.965852 	 -35.8 	 1.1 	 -13.4 	 1.2 	 08.512 	 0.024 	 08.299 	 0.021 	 1.523
129.127078 	 +19.920537 	 -39.7 	 5.5 	 -20.6 	 5.5 	 14.799 	 0.035 	 13.874 	 0.038 	 0.208
129.130082 	 +19.592607 	 -36.6 	 4.1 	 -15.5 	 4.1 	 13.898 	 0.025 	 13.014 	 0.022 	 0.327
129.131280 	 +18.315275 	 -39.4 	 4.1 	 -17.3 	 4.1 	 13.881 	 0.028 	 13.005 	 0.026 	 0.329
129.139092 	 +19.915119 	 -39.1 	 4.1 	 -15.7 	 4.1 	 12.891 	 0.029 	 12.008 	 0.019 	 0.496
129.145448 	 +20.275200 	 -40.9 	 4.1 	 -14.5 	 4.1 	 13.024 	 0.023 	 12.142 	 0.022 	 0.470
129.151739 	 +19.185221 	 -39.7 	 4.1 	 -10.0 	 4.1 	 12.019 	 0.023 	 11.199 	 0.019 	 0.655
129.164472 	 +20.376092 	 -33.7 	 4.1 	 -15.5 	 4.1 	 13.606 	 0.023 	 12.746 	 0.024 	 0.371
129.166783 	 +20.609791 	 -36.6 	 1.3 	 -14.7 	 1.3 	 10.492 	 0.021 	 10.077 	 0.019 	 0.950
129.171132 	 +18.307291 	 -39.3 	 4.1 	 -19.6 	 4.1 	 12.923 	 0.025 	 12.033 	 0.020 	 0.489
129.171591 	 +20.277761 	 -40.2 	 4.1 	 -16.0 	 4.1 	 14.053 	 0.025 	 13.156 	 0.026 	 0.304
129.174234 	 +20.411094 	 -39.1 	 4.1 	 -13.6 	 4.1 	 11.183 	 0.021 	 10.523 	 0.019 	 0.807
129.177894 	 +18.895244 	 -38.7 	 4.1 	 -10.8 	 4.1 	 11.592 	 0.022 	 10.844 	 0.019 	 0.732
129.187556 	 +20.146088 	 -36.3 	 4.1 	 -10.8 	 4.1 	 14.567 	 0.034 	 13.781 	 0.034 	 0.234
129.190498 	 +20.123950 	 -35.9 	 1.6 	 -10.7 	 1.6 	 10.340 	 0.022 	 09.938 	 0.019 	 0.984
129.196283 	 +18.579677 	 -35.8 	 4.1 	 -13.5 	 4.1 	 11.114 	 0.023 	 10.586 	 0.019 	 0.821
129.200014 	 +18.882806 	 -35.7 	 0.9 	 -11.4 	 0.8 	 08.036 	 0.020 	 07.944 	 0.034 	 1.747
129.203978 	 +19.316484 	 -38.8 	 4.1 	 -15.5 	 4.1 	 12.841 	 0.025 	 11.949 	 0.019 	 0.505
129.204023 	 +19.257351 	 -36.3 	 1.6 	 -12.9 	 1.7 	 10.083 	 0.025 	 09.687 	 0.022 	 1.044
129.205960 	 +22.268387 	 -28.0 	 5.5 	 -20.2 	 5.5 	 14.791 	 0.036 	 13.871 	 0.042 	 0.209
129.210521 	 +18.681691 	 -37.4 	 4.1 	 -16.5 	 4.1 	 14.238 	 0.027 	 13.343 	 0.036 	 0.277
129.212754 	 +19.071817 	 -36.4 	 4.1 	 -12.5 	 4.1 	 14.110 	 0.027 	 13.239 	 0.026 	 0.295
129.215096 	 +18.838694 	 -38.8 	 5.5 	 -17.7 	 5.5 	 14.313 	 0.027 	 13.480 	 0.035 	 0.266
129.215137 	 +19.076403 	 -35.8 	 4.1 	 -14.5 	 4.1 	 11.577 	 0.022 	 10.855 	 0.019 	 0.735
129.223936 	 +18.495868 	 -37.1 	 4.1 	 -09.0 	 4.1 	 11.672 	 0.021 	 10.947 	 0.022 	 0.718
129.225160 	 +19.617177 	 -31.8 	 4.1 	 -14.9 	 4.1 	 14.652 	 0.030 	 13.812 	 0.030 	 0.224
129.225462 	 +18.756865 	 -37.5 	 4.1 	 -07.6 	 4.1 	 11.003 	 0.023 	 10.469 	 0.020 	 0.843
129.233242 	 +19.599183 	 -35.4 	 4.1 	 -10.2 	 4.1 	 13.298 	 0.023 	 12.428 	 0.019 	 0.419
129.236666 	 +19.091113 	 -37.0 	 4.1 	 -15.5 	 4.1 	 11.803 	 0.023 	 10.974 	 0.021 	 0.695
129.240966 	 +21.565469 	 -34.2 	 4.1 	 -17.2 	 4.1 	 11.953 	 0.025 	 11.119 	 0.020 	 0.667
129.244356 	 +18.831164 	 -33.2 	 4.1 	 -16.3 	 4.1 	 14.112 	 0.031 	 13.255 	 0.023 	 0.295
129.249556 	 +20.406508 	 -37.2 	 4.1 	 -14.4 	 4.1 	 12.128 	 0.025 	 11.325 	 0.021 	 0.636
129.251564 	 +22.546402 	 -38.3 	 4.1 	 -12.3 	 4.1 	 10.983 	 0.023 	 10.448 	 0.022 	 0.847
129.256072 	 +20.896656 	 -34.1 	 5.6 	 -13.6 	 5.6 	 14.934 	 0.039 	 14.177 	 0.054 	 0.194
129.261133 	 +19.328460 	 -37.5 	 4.1 	 -12.9 	 4.1 	 13.054 	 0.023 	 12.186 	 0.020 	 0.464
129.264401 	 +19.178113 	 -42.0 	 4.1 	 -09.8 	 4.1 	 11.440 	 0.021 	 10.728 	 0.020 	 0.759
129.264660 	 +19.536008 	 -39.2 	 4.1 	 -14.0 	 4.1 	 12.930 	 0.023 	 12.097 	 0.019 	 0.488
129.265596 	 +18.667365 	 -39.8 	 4.1 	 -15.0 	 4.1 	 11.689 	 0.021 	 10.886 	 0.021 	 0.715
129.274381 	 +19.283021 	 -39.6 	 4.1 	 -09.0 	 4.1 	 14.212 	 0.032 	 13.309 	 0.040 	 0.280
129.279760 	 +20.778879 	 -36.8 	 4.1 	 -12.6 	 4.1 	 13.663 	 0.027 	 12.759 	 0.023 	 0.362
129.297859 	 +19.803678 	 -36.4 	 1.3 	 -13.3 	 1.3 	 10.075 	 0.021 	 09.686 	 0.020 	 1.046
129.299557 	 +20.679831 	 -32.2 	 4.1 	 -17.3 	 4.1 	 13.226 	 0.023 	 12.294 	 0.019 	 0.432
129.307839 	 +17.513545 	 -42.7 	 4.2 	 -09.7 	 4.2 	 11.181 	 0.028 	 10.512 	 0.033 	 0.808
129.324531 	 +19.488069 	 -38.0 	 5.5 	 -09.1 	 5.5 	 15.243 	 0.048 	 14.346 	 0.060 	 0.169
129.326218 	 +19.698997 	 -35.1 	 2.2 	 -15.2 	 2.2 	 10.175 	 0.022 	 09.802 	 0.019 	 1.022
129.330176 	 +18.148272 	 -43.0 	 4.1 	 -08.7 	 4.1 	 11.938 	 0.022 	 11.140 	 0.020 	 0.670
129.332943 	 +19.053319 	 -39.3 	 4.1 	 -15.9 	 4.1 	 12.746 	 0.021 	 11.829 	 0.019 	 0.523
129.335010 	 +20.535538 	 -29.8 	 5.5 	 -09.8 	 5.5 	 15.025 	 0.048 	 14.018 	 0.038 	 0.186
129.335345 	 +18.238464 	 -32.0 	 4.1 	 -05.3 	 4.1 	 13.013 	 0.023 	 12.203 	 0.020 	 0.472
129.343481 	 +22.033433 	 -40.0 	 4.1 	 -18.2 	 4.1 	 13.112 	 0.022 	 12.247 	 0.026 	 0.453
129.345107 	 +17.687524 	 -36.3 	 4.2 	 -12.0 	 4.2 	 13.918 	 0.029 	 13.101 	 0.034 	 0.324
129.345198 	 +17.333247 	 -40.0 	 5.7 	 -06.1 	 5.7 	 14.486 	 0.028 	 13.538 	 0.034 	 0.244
129.350792 	 +19.416993 	 -37.0 	 4.1 	 -14.5 	 4.1 	 12.375 	 0.023 	 11.536 	 0.019 	 0.593
129.352055 	 +19.786668 	 -38.9 	 4.1 	 -12.7 	 4.1 	 14.453 	 0.027 	 13.542 	 0.038 	 0.248
129.359937 	 +19.486894 	 -43.1 	 4.1 	 -12.2 	 4.1 	 11.556 	 0.022 	 10.826 	 0.019 	 0.738
129.359968 	 +19.132154 	 -39.9 	 4.1 	 -11.4 	 4.1 	 12.017 	 0.022 	 11.190 	 0.019 	 0.656
129.362731 	 +18.976673 	 -39.2 	 4.1 	 -17.0 	 4.1 	 13.312 	 0.021 	 12.474 	 0.021 	 0.417
129.362773 	 +18.810947 	 -35.6 	 4.1 	 -17.7 	 4.1 	 14.311 	 0.023 	 13.470 	 0.031 	 0.267
129.364796 	 +19.617565 	 -31.8 	 2.1 	 -12.2 	 2.1 	 10.252 	 0.027 	 09.806 	 0.018 	 1.005
129.366207 	 +19.903524 	 -38.3 	 4.0 	 -13.5 	 4.0 	 13.406 	 0.029 	 12.534 	 0.025 	 0.401
129.378113 	 +21.127860 	 -37.2 	 4.0 	 -13.7 	 4.0 	 14.083 	 0.029 	 13.138 	 0.023 	 0.299
129.379369 	 +19.103954 	 -40.2 	 4.0 	 -15.3 	 4.0 	 11.489 	 0.026 	 10.767 	 0.018 	 0.750
129.381482 	 +22.866572 	 -36.4 	 4.0 	 -12.0 	 4.0 	 12.880 	 0.027 	 12.005 	 0.022 	 0.498
129.383354 	 +16.959908 	 -40.0 	 4.2 	 -11.6 	 4.2 	 13.914 	 0.026 	 13.086 	 0.030 	 0.324
129.384270 	 +18.883983 	 -37.6 	 4.0 	 -15.6 	 4.0 	 12.935 	 0.026 	 12.043 	 0.022 	 0.487
129.385116 	 +19.521683 	 -40.9 	 4.0 	 -17.2 	 4.0 	 12.721 	 0.026 	 11.787 	 0.022 	 0.527
129.387741 	 +20.669462 	 -39.0 	 4.0 	 -11.8 	 4.0 	 14.574 	 0.029 	 13.678 	 0.039 	 0.233
129.390478 	 +19.311007 	 -41.0 	 4.0 	 -16.7 	 4.0 	 12.914 	 0.027 	 12.021 	 0.024 	 0.491
129.390897 	 +20.013669 	 -34.9 	 1.1 	 -14.2 	 1.1 	 08.100 	 0.026 	 07.946 	 0.033 	 1.716
129.399011 	 +20.990984 	 -38.0 	 4.0 	 -14.5 	 4.0 	 10.889 	 0.024 	 10.252 	 0.018 	 0.866
129.401014 	 +19.265096 	 -36.9 	 4.0 	 -14.0 	 4.0 	 11.426 	 0.027 	 10.757 	 0.022 	 0.762
129.404147 	 +19.732913 	 -35.0 	 1.0 	 -14.3 	 1.1 	 07.370 	 0.026 	 07.288 	 0.020 	 2.067
129.409241 	 +18.482526 	 -41.3 	 4.0 	 -09.1 	 4.0 	 11.017 	 0.026 	 10.427 	 0.025 	 0.840
129.413371 	 +19.170061 	 -41.2 	 5.4 	 -07.8 	 5.4 	 15.055 	 0.035 	 14.162 	 0.048 	 0.184
129.419204 	 +19.550898 	 -40.0 	 4.0 	 -15.4 	 4.0 	 13.718 	 0.031 	 12.803 	 0.025 	 0.355
129.419614 	 +19.518417 	 -35.2 	 1.1 	 -12.4 	 1.1 	 07.779 	 0.046 	 07.662 	 0.018 	 1.875
129.423106 	 +18.513283 	 -35.2 	 5.4 	 -25.6 	 5.4 	 15.465 	 0.052 	 14.472 	 0.058 	 0.152
129.426512 	 +19.133764 	 -34.3 	 1.3 	 -12.5 	 1.2 	 08.915 	 0.044 	 08.577 	 0.020 	 1.367
129.437298 	 +19.674731 	 -34.6 	 4.0 	 -13.8 	 4.0 	 12.822 	 0.024 	 11.986 	 0.018 	 0.509
129.443379 	 +19.599312 	 -38.4 	 4.0 	 -08.6 	 4.0 	 10.725 	 0.026 	 10.244 	 0.018 	 0.900
129.444207 	 +19.438338 	 -35.0 	 1.3 	 -13.0 	 1.3 	 09.591 	 0.029 	 09.276 	 0.024 	 1.165
129.444846 	 +19.267219 	 -35.3 	 0.7 	 -12.9 	 0.6 	 06.266 	 0.026 	 06.165 	 0.018 	 2.455
129.447463 	 +19.106876 	 -35.2 	 2.2 	 -14.7 	 2.2 	 10.666 	 0.024 	 10.202 	 0.018 	 0.912
129.454627 	 +17.255036 	 -40.6 	 4.2 	 -13.5 	 4.2 	 12.268 	 0.024 	 11.390 	 0.018 	 0.612
129.455040 	 +20.785234 	 -31.8 	 5.5 	 -09.7 	 5.5 	 15.380 	 0.045 	 14.578 	 0.067 	 0.158
129.455494 	 +19.962900 	 -44.2 	 5.4 	 -16.9 	 5.4 	 15.247 	 0.048 	 14.218 	 0.055 	 0.168
129.457617 	 +19.514110 	 -33.1 	 4.0 	 -09.4 	 4.0 	 12.600 	 0.026 	 11.780 	 0.022 	 0.550
129.457667 	 +20.794641 	 -42.9 	 5.3 	 -15.8 	 5.3 	 14.760 	 0.038 	 13.777 	 0.034 	 0.212
129.465863 	 +19.414926 	 -36.3 	 4.0 	 -08.0 	 4.0 	 11.181 	 0.027 	 10.621 	 0.024 	 0.808
129.472701 	 +20.872968 	 -28.6 	 4.0 	 -04.7 	 4.0 	 14.610 	 0.027 	 13.721 	 0.034 	 0.229
129.474736 	 +22.293124 	 -29.5 	 4.0 	 -10.7 	 4.0 	 13.606 	 0.029 	 12.694 	 0.024 	 0.371
129.477380 	 +20.136746 	 -38.4 	 4.0 	 -16.0 	 4.0 	 12.683 	 0.029 	 11.816 	 0.022 	 0.534
129.478688 	 +19.486048 	 -38.0 	 4.0 	 -14.5 	 4.0 	 13.758 	 0.032 	 12.903 	 0.027 	 0.349
129.487635 	 +19.236212 	 -35.5 	 1.6 	 -14.0 	 1.6 	 10.470 	 0.029 	 10.038 	 0.020 	 0.955
129.488026 	 +19.463874 	 -36.2 	 4.0 	 -11.6 	 4.0 	 13.658 	 0.032 	 12.767 	 0.028 	 0.363
129.488658 	 +22.682056 	 -41.2 	 4.0 	 -14.8 	 4.0 	 14.047 	 0.032 	 13.148 	 0.032 	 0.305
129.489817 	 +18.973131 	 -37.1 	 5.3 	 -08.7 	 5.3 	 14.795 	 0.036 	 13.852 	 0.036 	 0.208
129.502020 	 +19.682296 	 -36.8 	 5.3 	 -11.5 	 5.3 	 14.995 	 0.040 	 14.117 	 0.045 	 0.189
129.502548 	 +18.964711 	 -36.7 	 4.0 	 -12.9 	 4.0 	 13.220 	 0.027 	 12.345 	 0.021 	 0.433
129.504732 	 +19.978614 	 -38.5 	 4.0 	 -14.5 	 4.0 	 13.805 	 0.029 	 12.862 	 0.024 	 0.341
129.505665 	 +20.541533 	 -31.6 	 5.3 	 -18.4 	 5.3 	 14.796 	 0.036 	 13.877 	 0.044 	 0.208
129.510321 	 +20.621247 	 -30.8 	 5.3 	 -15.6 	 5.3 	 14.937 	 0.038 	 14.013 	 0.044 	 0.194
129.510943 	 +21.205499 	 -28.6 	 4.0 	 -15.2 	 4.0 	 11.883 	 0.021 	 11.151 	 0.021 	 0.680
129.515494 	 +19.697573 	 -37.2 	 4.0 	 -08.8 	 4.0 	 13.403 	 0.026 	 12.499 	 0.024 	 0.401
129.519264 	 +20.659793 	 -35.8 	 4.0 	 -15.8 	 4.0 	 14.011 	 0.024 	 13.137 	 0.027 	 0.310
129.528177 	 +19.571611 	 -36.6 	 4.0 	 -18.5 	 4.0 	 14.338 	 0.031 	 13.391 	 0.033 	 0.263
129.529635 	 +17.310591 	 -40.8 	 4.2 	 -11.3 	 4.2 	 12.682 	 0.024 	 11.811 	 0.021 	 0.535
129.529828 	 +17.782401 	 -38.4 	 4.2 	 -19.5 	 4.2 	 12.998 	 0.022 	 12.116 	 0.021 	 0.475
129.530436 	 +20.448809 	 -42.3 	 4.0 	 -14.1 	 4.0 	 12.945 	 0.024 	 12.043 	 0.018 	 0.485
129.532201 	 +17.050664 	 -36.6 	 1.1 	 -13.1 	 1.1 	 08.943 	 0.039 	 08.704 	 0.021 	 1.357
129.533369 	 +20.064042 	 -37.7 	 4.0 	 -14.2 	 4.0 	 14.396 	 0.027 	 13.485 	 0.033 	 0.256
129.533686 	 +20.439542 	 -35.9 	 1.3 	 -15.1 	 1.3 	 10.358 	 0.026 	 09.932 	 0.019 	 0.980
129.533714 	 +18.741653 	 -35.7 	 4.0 	 -22.4 	 4.0 	 14.726 	 0.038 	 13.809 	 0.037 	 0.216
129.534080 	 +20.446148 	 -36.5 	 4.0 	 -11.2 	 4.0 	 12.936 	 0.026 	 12.023 	 0.019 	 0.487
129.557966 	 +21.157285 	 -35.9 	 4.0 	 -18.1 	 4.0 	 13.085 	 0.024 	 12.210 	 0.021 	 0.458
129.562411 	 +20.567826 	 -34.4 	 1.3 	 -14.1 	 1.3 	 10.106 	 0.021 	 09.717 	 0.018 	 1.039
129.565746 	 +21.385667 	 -38.0 	 4.0 	 -16.4 	 4.0 	 12.462 	 0.024 	 11.628 	 0.020 	 0.576
129.568971 	 +18.991293 	 -29.1 	 4.0 	 -04.5 	 4.0 	 13.402 	 0.029 	 12.566 	 0.023 	 0.401
129.570659 	 +20.309798 	 -32.4 	 5.3 	 -15.2 	 5.3 	 14.103 	 0.036 	 13.239 	 0.029 	 0.296
129.589122 	 +20.448112 	 -34.4 	 4.0 	 -12.8 	 4.0 	 12.347 	 0.026 	 11.503 	 0.021 	 0.599
129.589590 	 +20.137366 	 -43.5 	 5.3 	 -18.4 	 5.3 	 14.518 	 0.034 	 13.543 	 0.031 	 0.240
129.591118 	 +20.093242 	 -40.7 	 4.0 	 -09.7 	 4.0 	 14.877 	 0.031 	 13.894 	 0.042 	 0.200
129.595394 	 +21.433491 	 -42.7 	 5.4 	 -21.0 	 5.4 	 15.126 	 0.039 	 14.131 	 0.056 	 0.178
129.599439 	 +20.728027 	 -35.7 	 4.0 	 -11.4 	 4.0 	 12.080 	 0.021 	 11.300 	 0.020 	 0.645
129.601255 	 +20.106059 	 -33.4 	 1.3 	 -14.4 	 1.3 	 09.463 	 0.026 	 09.182 	 0.018 	 1.199
129.603691 	 +16.976690 	 -39.8 	 4.2 	 -10.7 	 4.2 	 13.224 	 0.023 	 12.347 	 0.023 	 0.433
129.605726 	 +18.941668 	 -42.7 	 4.0 	 -15.2 	 4.0 	 12.643 	 0.029 	 11.725 	 0.019 	 0.542
129.615542 	 +19.765465 	 -38.3 	 4.0 	 -11.4 	 4.0 	 12.630 	 0.026 	 11.765 	 0.021 	 0.545
129.623478 	 +19.862496 	 -41.2 	 4.1 	 -07.7 	 4.1 	 11.670 	 0.023 	 10.931 	 0.019 	 0.719
129.627819 	 +18.121744 	 -38.1 	 4.1 	 -08.6 	 4.1 	 12.145 	 0.022 	 11.285 	 0.023 	 0.633
129.629264 	 +16.790244 	 -34.4 	 1.7 	 -08.6 	 1.7 	 10.454 	 0.022 	 10.003 	 0.018 	 0.959
129.634704 	 +18.781332 	 -37.1 	 4.1 	 -13.1 	 4.1 	 13.425 	 0.023 	 12.528 	 0.024 	 0.398
129.636795 	 +19.773787 	 -38.3 	 4.1 	 -12.0 	 4.1 	 12.878 	 0.025 	 12.014 	 0.021 	 0.498
129.642153 	 +20.774791 	 -31.7 	 4.1 	 -11.4 	 4.1 	 14.279 	 0.024 	 13.359 	 0.031 	 0.271
129.643116 	 +18.188086 	 -38.6 	 4.1 	 -08.5 	 4.1 	 12.490 	 0.021 	 11.627 	 0.020 	 0.571
129.648500 	 +21.177260 	 -33.3 	 5.6 	 -19.5 	 5.6 	 15.164 	 0.040 	 14.278 	 0.070 	 0.175
129.654528 	 +21.246892 	 -31.4 	 4.1 	 -13.5 	 4.1 	 14.454 	 0.031 	 13.537 	 0.042 	 0.248
129.655143 	 +19.021136 	 -38.0 	 4.1 	 -11.8 	 4.1 	 11.349 	 0.021 	 10.613 	 0.016 	 0.776
129.656156 	 +19.257953 	 -35.5 	 4.1 	 -19.1 	 4.1 	 13.323 	 0.022 	 12.397 	 0.022 	 0.415
129.657763 	 +19.989751 	 -34.9 	 1.2 	 -13.2 	 1.3 	 07.700 	 0.020 	 07.610 	 0.018 	 1.914
129.662738 	 +20.170783 	 -42.6 	 4.1 	 -14.7 	 4.1 	 13.163 	 0.023 	 12.285 	 0.024 	 0.444
129.663110 	 +17.496820 	 -34.7 	 4.2 	 -17.8 	 4.2 	 14.944 	 0.035 	 13.962 	 0.049 	 0.194
129.663696 	 +19.694483 	 -37.6 	 5.5 	 -12.1 	 5.5 	 14.704 	 0.031 	 13.868 	 0.048 	 0.218
129.666468 	 +17.905834 	 -40.7 	 4.2 	 -15.5 	 4.2 	 14.806 	 0.040 	 13.939 	 0.055 	 0.207
129.672019 	 +19.996432 	 -35.9 	 5.6 	 -21.7 	 5.6 	 15.225 	 0.045 	 14.274 	 0.064 	 0.170
129.672775 	 +19.421705 	 -37.2 	 4.1 	 -16.4 	 4.1 	 11.997 	 0.023 	 11.188 	 0.022 	 0.659
129.673331 	 +19.571679 	 -33.9 	 4.1 	 -21.1 	 4.1 	 14.831 	 0.033 	 13.957 	 0.052 	 0.204
129.675603 	 +18.382084 	 -35.3 	 4.1 	 -19.2 	 4.1 	 14.054 	 0.028 	 13.270 	 0.037 	 0.304
129.680856 	 +17.938042 	 -24.2 	 5.5 	 -15.4 	 5.5 	 15.034 	 0.038 	 14.094 	 0.063 	 0.186
129.683042 	 +19.293972 	 -37.6 	 4.1 	 -16.5 	 4.1 	 12.834 	 0.021 	 11.961 	 0.019 	 0.506
129.695607 	 +19.500921 	 -35.9 	 1.1 	 -13.3 	 1.1 	 08.346 	 0.024 	 08.221 	 0.020 	 1.596
129.699917 	 +21.298436 	 -31.1 	 4.1 	 -17.8 	 4.1 	 13.629 	 0.022 	 12.753 	 0.023 	 0.367
129.707219 	 +18.265874 	 -38.6 	 4.1 	 -08.5 	 4.1 	 10.920 	 0.020 	 10.396 	 0.020 	 0.859
129.708363 	 +20.067648 	 -37.1 	 1.6 	 -13.2 	 1.6 	 09.696 	 0.025 	 09.367 	 0.018 	 1.138
129.711346 	 +19.415041 	 -39.6 	 4.1 	 -15.9 	 4.1 	 13.190 	 0.024 	 12.327 	 0.022 	 0.439
129.711827 	 +18.014581 	 -39.3 	 4.1 	 -10.8 	 4.1 	 13.929 	 0.025 	 12.984 	 0.030 	 0.322
129.712637 	 +19.850575 	 -42.0 	 4.1 	 -12.5 	 4.1 	 13.222 	 0.025 	 12.357 	 0.027 	 0.433
129.723091 	 +19.571391 	 -37.1 	 4.1 	 -15.9 	 4.1 	 11.734 	 0.022 	 10.965 	 0.022 	 0.708
129.725840 	 +19.862378 	 -30.6 	 4.2 	 -18.1 	 4.2 	 15.183 	 0.040 	 14.349 	 0.066 	 0.173
129.728179 	 +20.788017 	 -27.9 	 5.5 	 -13.9 	 5.5 	 14.967 	 0.041 	 14.064 	 0.059 	 0.192
129.730287 	 +19.283814 	 -38.5 	 4.1 	 -16.3 	 4.1 	 12.629 	 0.021 	 11.741 	 0.018 	 0.545
129.731136 	 +19.842618 	 -38.1 	 4.1 	 -10.8 	 4.1 	 14.395 	 0.030 	 13.576 	 0.036 	 0.256
129.731918 	 +17.252664 	 -37.8 	 4.2 	 -14.4 	 4.2 	 13.652 	 0.026 	 12.707 	 0.023 	 0.364
129.735808 	 +20.857725 	 -29.0 	 4.1 	 -16.6 	 4.1 	 14.022 	 0.027 	 13.116 	 0.031 	 0.308
129.737223 	 +18.858140 	 -39.3 	 4.1 	 -17.2 	 4.1 	 13.030 	 0.023 	 12.165 	 0.023 	 0.469
129.740682 	 +18.775245 	 -32.6 	 4.1 	 -12.5 	 4.1 	 13.542 	 0.024 	 12.710 	 0.026 	 0.380
129.743038 	 +19.613790 	 -30.8 	 4.1 	 -15.8 	 4.1 	 11.702 	 0.020 	 11.037 	 0.022 	 0.713
129.757708 	 +17.855774 	 -35.3 	 4.2 	 -15.9 	 4.2 	 12.662 	 0.021 	 11.769 	 0.020 	 0.538
129.759506 	 +19.326207 	 -38.9 	 4.1 	 -15.4 	 4.1 	 10.730 	 0.022 	 10.259 	 0.019 	 0.899
129.762116 	 +19.532548 	 -37.5 	 4.1 	 -16.9 	 4.1 	 12.829 	 0.022 	 11.962 	 0.019 	 0.507
129.762842 	 +19.404338 	 -38.9 	 4.1 	 -16.2 	 4.1 	 14.261 	 0.027 	 13.407 	 0.035 	 0.274
129.764945 	 +19.999750 	 -31.5 	 1.1 	 -12.6 	 1.3 	 07.860 	 0.023 	 07.769 	 0.018 	 1.834
129.766434 	 +20.567312 	 -38.0 	 4.1 	 -11.3 	 4.1 	 13.108 	 0.025 	 12.276 	 0.021 	 0.454
129.767133 	 +19.522679 	 -37.4 	 4.1 	 -12.3 	 4.1 	 11.562 	 0.022 	 10.857 	 0.016 	 0.737
129.771318 	 +19.757333 	 -36.1 	 4.1 	 -15.6 	 4.1 	 14.010 	 0.024 	 13.164 	 0.028 	 0.310
129.771808 	 +20.117168 	 -35.1 	 1.1 	 -14.3 	 1.2 	 08.603 	 0.030 	 08.413 	 0.027 	 1.484
129.778667 	 +20.348399 	 -39.1 	 4.1 	 -18.2 	 4.1 	 12.804 	 0.022 	 11.913 	 0.022 	 0.512
129.787910 	 +19.592390 	 -34.8 	 1.1 	 -14.1 	 1.1 	 08.006 	 0.019 	 07.875 	 0.026 	 1.762
129.789148 	 +17.797917 	 -36.7 	 5.8 	 -21.0 	 5.8 	 15.491 	 0.050 	 14.643 	 0.084 	 0.150
129.791076 	 +19.783036 	 -39.8 	 4.1 	 -13.9 	 4.1 	 12.181 	 0.020 	 11.347 	 0.020 	 0.627
129.792262 	 +19.678427 	 -36.3 	 1.3 	 -12.4 	 1.3 	 08.656 	 0.027 	 08.415 	 0.016 	 1.463
129.792358 	 +20.408372 	 -37.8 	 4.1 	 -13.6 	 4.1 	 11.781 	 0.022 	 10.999 	 0.018 	 0.700
129.800716 	 +19.115611 	 -35.8 	 1.5 	 -15.1 	 1.5 	 09.555 	 0.020 	 09.258 	 0.018 	 1.175
129.810384 	 +18.515282 	 -36.8 	 4.2 	 -17.2 	 4.2 	 15.319 	 0.052 	 14.699 	 0.103 	 0.163
129.810534 	 +20.021989 	 -38.0 	 4.1 	 -14.3 	 4.1 	 12.602 	 0.022 	 11.716 	 0.022 	 0.550
129.812474 	 +20.210778 	 -35.8 	 1.5 	 -14.1 	 1.6 	 10.042 	 0.023 	 09.649 	 0.020 	 1.054
129.812913 	 +19.725454 	 -33.4 	 4.1 	 -12.8 	 4.1 	 12.883 	 0.023 	 12.015 	 0.021 	 0.497
129.813594 	 +19.286505 	 -36.2 	 4.1 	 -16.3 	 4.1 	 13.043 	 0.022 	 12.208 	 0.023 	 0.466
129.814056 	 +19.324557 	 -35.7 	 5.5 	 -18.2 	 5.5 	 14.863 	 0.035 	 13.994 	 0.054 	 0.201
129.815515 	 +19.334019 	 -36.5 	 5.5 	 -14.8 	 5.5 	 15.001 	 0.038 	 14.175 	 0.060 	 0.189
129.819336 	 +17.462920 	 -33.4 	 1.6 	 -13.3 	 1.6 	 10.400 	 0.022 	 09.965 	 0.020 	 0.971
129.819962 	 +19.795165 	 -40.7 	 4.1 	 -12.4 	 4.1 	 12.970 	 0.022 	 12.077 	 0.022 	 0.480
129.825214 	 +20.739283 	 -36.9 	 4.1 	 -08.3 	 4.1 	 12.909 	 0.023 	 12.060 	 0.026 	 0.492
129.827077 	 +19.378954 	 -40.7 	 5.5 	 -12.0 	 5.5 	 15.014 	 0.040 	 14.007 	 0.050 	 0.187
129.828624 	 +20.464491 	 -27.2 	 4.1 	 -08.6 	 4.1 	 13.081 	 0.023 	 12.229 	 0.022 	 0.459
129.828730 	 +18.810127 	 -38.6 	 4.1 	 -18.2 	 4.1 	 13.694 	 0.024 	 12.792 	 0.027 	 0.358
129.831685 	 +20.291828 	 -28.6 	 4.1 	 -13.4 	 4.1 	 14.074 	 0.024 	 13.161 	 0.033 	 0.301
129.837856 	 +18.436708 	 -34.4 	 5.5 	 -17.5 	 5.5 	 14.678 	 0.032 	 13.850 	 0.045 	 0.221
129.838781 	 +22.089082 	 -40.2 	 4.1 	 -11.2 	 4.1 	 13.941 	 0.027 	 13.056 	 0.031 	 0.320
129.839790 	 +20.758134 	 -35.1 	 1.6 	 -14.8 	 1.6 	 10.476 	 0.022 	 10.026 	 0.019 	 0.954
129.841046 	 +19.861185 	 -37.8 	 4.1 	 -12.9 	 4.1 	 10.874 	 0.020 	 10.369 	 0.020 	 0.869
129.842315 	 +20.799561 	 -31.9 	 4.1 	 -15.6 	 4.1 	 14.222 	 0.029 	 13.363 	 0.036 	 0.279
129.843523 	 +20.081882 	 -38.0 	 4.1 	 -10.8 	 4.1 	 13.360 	 0.023 	 12.506 	 0.024 	 0.408
129.847809 	 +18.666427 	 -35.8 	 4.1 	 -09.3 	 4.1 	 12.715 	 0.028 	 11.858 	 0.025 	 0.528
129.858914 	 +18.804728 	 -37.0 	 5.5 	 -23.4 	 5.5 	 14.928 	 0.038 	 14.021 	 0.053 	 0.195
129.860625 	 +20.862411 	 -35.3 	 5.6 	 -10.1 	 5.6 	 15.058 	 0.038 	 14.137 	 0.064 	 0.184
129.861131 	 +20.431200 	 -38.1 	 4.1 	 -10.1 	 4.1 	 13.463 	 0.022 	 12.657 	 0.024 	 0.392
129.863651 	 +20.733118 	 -30.6 	 5.6 	 -10.6 	 5.6 	 15.325 	 0.046 	 14.508 	 0.080 	 0.162
129.864359 	 +18.248758 	 -37.6 	 4.1 	 -06.7 	 4.1 	 14.177 	 0.031 	 13.247 	 0.030 	 0.285
129.876752 	 +20.069054 	 -35.3 	 1.6 	 -12.9 	 1.6 	 09.140 	 0.041 	 08.807 	 0.018 	 1.291
129.877727 	 +17.980908 	 -37.7 	 4.2 	 -13.5 	 4.2 	 14.427 	 0.028 	 13.512 	 0.036 	 0.252
129.878932 	 +19.967190 	 -39.7 	 4.1 	 -16.5 	 4.1 	 13.546 	 0.023 	 12.694 	 0.023 	 0.379
129.882301 	 +19.404893 	 -34.4 	 4.1 	 -10.2 	 4.1 	 13.566 	 0.026 	 12.725 	 0.030 	 0.376
129.885165 	 +21.047946 	 -33.7 	 5.5 	 -14.0 	 5.5 	 14.611 	 0.032 	 13.627 	 0.037 	 0.229
129.893533 	 +20.955733 	 -36.5 	 4.1 	 -10.7 	 4.1 	 11.440 	 0.022 	 10.752 	 0.018 	 0.759
129.900634 	 +18.680271 	 -33.0 	 4.1 	 -11.7 	 4.1 	 14.892 	 0.038 	 13.894 	 0.047 	 0.198
129.901804 	 +19.260506 	 -39.5 	 4.1 	 -12.7 	 4.1 	 11.809 	 0.020 	 11.010 	 0.018 	 0.694
129.901881 	 +19.485524 	 -37.7 	 4.1 	 -12.4 	 4.1 	 12.254 	 0.020 	 11.391 	 0.020 	 0.614
129.904323 	 +17.788851 	 -37.1 	 4.2 	 -10.6 	 4.2 	 12.476 	 0.021 	 11.602 	 0.020 	 0.574
129.904800 	 +19.816123 	 -35.3 	 4.1 	 -10.6 	 4.1 	 12.286 	 0.023 	 11.386 	 0.018 	 0.609
129.906310 	 +18.170399 	 -36.5 	 2.2 	 -15.1 	 2.2 	 10.763 	 0.022 	 10.237 	 0.019 	 0.892
129.909863 	 +19.440859 	 -32.6 	 2.2 	 -10.3 	 2.2 	 10.839 	 0.022 	 10.286 	 0.020 	 0.876
129.915194 	 +19.115605 	 -34.5 	 5.5 	 -22.3 	 5.5 	 14.963 	 0.045 	 14.030 	 0.063 	 0.192
129.918796 	 +19.314965 	 -39.3 	 4.1 	 -09.5 	 4.1 	 14.083 	 0.028 	 13.228 	 0.033 	 0.299
129.919131 	 +18.616312 	 -36.1 	 4.1 	 -12.4 	 4.1 	 13.952 	 0.026 	 13.004 	 0.028 	 0.319
129.920951 	 +19.991344 	 -36.3 	 4.1 	 -10.9 	 4.1 	 12.177 	 0.020 	 11.323 	 0.019 	 0.628
129.923936 	 +20.028205 	 -37.4 	 4.1 	 -12.1 	 4.1 	 12.596 	 0.022 	 11.756 	 0.024 	 0.551
129.925125 	 +20.295861 	 -42.0 	 4.1 	 -14.5 	 4.1 	 14.027 	 0.024 	 13.136 	 0.035 	 0.307
129.927294 	 +19.308000 	 -35.3 	 4.1 	 -19.6 	 4.1 	 13.596 	 0.024 	 12.698 	 0.026 	 0.372
129.928285 	 +20.086214 	 -32.3 	 1.3 	 -12.7 	 1.3 	 07.251 	 0.018 	 07.159 	 0.020 	 2.119
129.931679 	 +20.494312 	 -37.0 	 4.1 	 -12.6 	 4.1 	 13.619 	 0.022 	 12.750 	 0.026 	 0.369
129.938374 	 +20.124306 	 -36.9 	 4.1 	 -13.5 	 4.1 	 13.136 	 0.023 	 12.296 	 0.024 	 0.449
129.940527 	 +18.976118 	 -41.9 	 4.1 	 -12.9 	 4.1 	 13.456 	 0.026 	 12.561 	 0.024 	 0.393
129.940634 	 +19.366988 	 -37.0 	 1.2 	 -14.0 	 1.2 	 09.565 	 0.020 	 09.259 	 0.020 	 1.172
129.944019 	 +19.217794 	 -38.9 	 4.1 	 -11.3 	 4.1 	 12.345 	 0.022 	 11.506 	 0.020 	 0.599
129.946122 	 +19.827645 	 -39.7 	 4.1 	 -10.2 	 4.1 	 11.006 	 0.023 	 10.435 	 0.019 	 0.842
129.956647 	 +18.347418 	 -34.3 	 1.1 	 -14.0 	 1.2 	 08.436 	 0.027 	 08.279 	 0.026 	 1.556
129.961320 	 +19.540805 	 -31.8 	 1.3 	 -12.9 	 1.3 	 05.180 	 0.244 	 04.389 	 0.040 	 2.572
129.961825 	 +19.550576 	 -35.4 	 2.1 	 -14.2 	 2.1 	 10.421 	 0.022 	 09.996 	 0.022 	 0.966
129.963682 	 +20.580544 	 -42.1 	 4.1 	 -12.1 	 4.1 	 12.492 	 0.022 	 11.589 	 0.021 	 0.571
129.963940 	 +19.305543 	 -32.2 	 4.1 	 -03.0 	 4.1 	 14.264 	 0.033 	 13.417 	 0.036 	 0.273
129.968074 	 +19.312638 	 -34.3 	 1.6 	 -15.2 	 1.6 	 09.283 	 0.022 	 09.008 	 0.020 	 1.248
129.969345 	 +20.512880 	 -30.6 	 4.1 	 -12.0 	 4.1 	 13.366 	 0.025 	 12.524 	 0.026 	 0.407
129.971507 	 +19.401044 	 -34.8 	 4.1 	 -05.6 	 4.1 	 13.905 	 0.026 	 13.014 	 0.031 	 0.326
129.976374 	 +20.560217 	 -34.5 	 1.1 	 -13.0 	 1.2 	 08.536 	 0.019 	 08.377 	 0.019 	 1.512
129.976703 	 +19.460329 	 -36.1 	 4.1 	 -18.1 	 4.1 	 14.242 	 0.026 	 13.358 	 0.041 	 0.276
129.990712 	 +19.541476 	 -32.7 	 1.3 	 -15.1 	 1.3 	 07.065 	 0.019 	 07.007 	 0.023 	 2.195
129.993227 	 +20.158253 	 -35.9 	 1.1 	 -13.9 	 1.1 	 08.273 	 0.023 	 08.100 	 0.017 	 1.631
129.999919 	 +19.577903 	 -39.9 	 4.1 	 -08.2 	 4.1 	 11.134 	 0.020 	 10.552 	 0.018 	 0.817
130.000248 	 +17.368345 	 -38.4 	 5.6 	 -14.9 	 5.6 	 15.009 	 0.036 	 14.055 	 0.045 	 0.188
130.002608 	 +19.806562 	 -37.0 	 1.2 	 -12.8 	 1.2 	 09.330 	 0.022 	 09.079 	 0.020 	 1.235
130.002933 	 +19.309636 	 -40.8 	 4.1 	 -14.8 	 4.1 	 11.744 	 0.022 	 10.918 	 0.020 	 0.706
130.005401 	 +20.135631 	 -35.7 	 1.2 	 -14.3 	 1.2 	 08.855 	 0.034 	 08.624 	 0.018 	 1.387
130.005591 	 +20.372932 	 -26.8 	 5.6 	 -18.4 	 5.6 	 15.061 	 0.039 	 14.210 	 0.066 	 0.183
130.009287 	 +18.949151 	 -36.7 	 4.1 	 -11.9 	 4.1 	 11.997 	 0.020 	 11.160 	 0.020 	 0.659
130.015272 	 +19.916528 	 -35.1 	 4.1 	 -16.2 	 4.1 	 13.234 	 0.022 	 12.355 	 0.022 	 0.431
130.016285 	 +18.932612 	 -43.3 	 5.5 	 -13.4 	 5.5 	 15.093 	 0.041 	 14.174 	 0.061 	 0.181
130.017337 	 +19.413957 	 -37.9 	 4.1 	 -14.9 	 4.1 	 13.836 	 0.023 	 12.967 	 0.031 	 0.337
130.017339 	 +19.784447 	 -33.0 	 1.6 	 -14.1 	 1.6 	 10.507 	 0.022 	 10.004 	 0.020 	 0.947
130.018939 	 +17.436105 	 -33.2 	 4.2 	 -04.4 	 4.2 	 14.624 	 0.032 	 13.646 	 0.039 	 0.227
130.020430 	 +19.729258 	 -35.4 	 1.3 	 -10.9 	 1.3 	 08.909 	 0.018 	 08.651 	 0.020 	 1.369
130.027126 	 +21.264793 	 -34.3 	 4.1 	 -11.5 	 4.1 	 13.658 	 0.023 	 12.773 	 0.026 	 0.363
130.033947 	 +20.218504 	 -46.2 	 5.5 	 -12.3 	 5.5 	 14.651 	 0.031 	 13.811 	 0.049 	 0.224
130.040339 	 +19.621419 	 -34.0 	 2.2 	 -11.3 	 2.2 	 10.556 	 0.020 	 10.133 	 0.020 	 0.936
130.041001 	 +18.097268 	 -36.3 	 4.1 	 -07.0 	 4.1 	 11.372 	 0.023 	 10.679 	 0.018 	 0.772
130.041770 	 +20.418964 	 -36.3 	 4.1 	 -12.8 	 4.1 	 12.166 	 0.022 	 11.308 	 0.018 	 0.630
130.042231 	 +22.431885 	 -34.2 	 5.5 	 -10.9 	 5.5 	 15.198 	 0.052 	 14.242 	 0.070 	 0.172
130.045196 	 +18.982506 	 -37.9 	 4.1 	 -12.2 	 4.1 	 12.872 	 0.021 	 12.007 	 0.022 	 0.500
130.047730 	 +19.971136 	 -31.2 	 1.5 	 -12.4 	 1.6 	 06.498 	 0.020 	 06.532 	 0.023 	 2.391
130.051328 	 +19.639532 	 -34.8 	 1.3 	 -13.2 	 1.3 	 08.928 	 0.023 	 08.669 	 0.023 	 1.362
130.054579 	 +20.057809 	 -40.3 	 4.1 	 -11.2 	 4.1 	 13.117 	 0.024 	 12.247 	 0.024 	 0.453
130.056048 	 +19.778796 	 -38.0 	 4.1 	 -11.9 	 4.1 	 11.282 	 0.022 	 10.640 	 0.020 	 0.789
130.057430 	 +19.748879 	 -38.7 	 4.1 	 -13.6 	 4.1 	 12.752 	 0.023 	 11.881 	 0.022 	 0.521
130.063336 	 +20.087223 	 -38.6 	 4.1 	 -09.0 	 4.1 	 13.567 	 0.027 	 12.687 	 0.023 	 0.376
130.064567 	 +19.458613 	 -40.7 	 4.1 	 -12.8 	 4.1 	 11.430 	 0.022 	 10.689 	 0.020 	 0.761
130.070405 	 +20.711734 	 -41.1 	 5.5 	 -10.0 	 5.5 	 13.856 	 0.027 	 12.973 	 0.029 	 0.333
130.070596 	 +20.700191 	 -37.3 	 5.6 	 -16.2 	 5.6 	 15.143 	 0.038 	 14.264 	 0.069 	 0.177
130.071114 	 +18.608279 	 -36.6 	 4.1 	 -13.0 	 4.1 	 14.245 	 0.028 	 13.348 	 0.036 	 0.276
130.075411 	 +19.531985 	 -34.0 	 1.3 	 -11.7 	 1.3 	 07.208 	 0.020 	 07.163 	 0.017 	 2.137
130.079562 	 +18.361931 	 -34.0 	 4.1 	 -15.1 	 4.1 	 13.394 	 0.025 	 12.558 	 0.024 	 0.403
130.080017 	 +18.634041 	 -45.2 	 5.6 	 -16.0 	 5.6 	 15.101 	 0.037 	 14.299 	 0.066 	 0.180
130.082597 	 +18.927297 	 -38.9 	 4.1 	 -07.4 	 4.1 	 12.418 	 0.021 	 11.544 	 0.022 	 0.585
130.083933 	 +19.348993 	 -35.8 	 1.4 	 -12.9 	 1.5 	 06.169 	 0.021 	 06.045 	 0.017 	 2.483
130.086449 	 +19.686733 	 -36.4 	 1.2 	 -12.6 	 1.2 	 07.327 	 0.020 	 07.275 	 0.023 	 2.086
130.088827 	 +19.181557 	 -39.2 	 4.1 	 -13.2 	 4.1 	 11.485 	 0.024 	 10.757 	 0.028 	 0.751
130.092032 	 +19.669938 	 -34.7 	 1.2 	 -14.1 	 1.3 	 04.909 	 0.208 	 04.181 	 0.036 	 2.525
130.092366 	 +18.123571 	 -36.9 	 4.1 	 -08.6 	 4.1 	 12.378 	 0.023 	 11.520 	 0.022 	 0.593
130.092976 	 +20.106758 	 -36.6 	 1.4 	 -12.9 	 1.5 	 09.137 	 0.022 	 08.852 	 0.018 	 1.292
130.093381 	 +20.640859 	 -43.2 	 4.1 	 -14.6 	 4.1 	 12.085 	 0.022 	 11.220 	 0.016 	 0.644
130.094654 	 +19.464772 	 -33.7 	 1.6 	 -11.7 	 1.6 	 09.640 	 0.022 	 09.336 	 0.020 	 1.153
130.096950 	 +19.673234 	 -36.2 	 1.5 	 -14.5 	 1.5 	 09.368 	 0.032 	 09.005 	 0.020 	 1.225
130.097786 	 +19.834973 	 -33.8 	 1.2 	 -13.1 	 1.3 	 07.641 	 0.020 	 07.590 	 0.020 	 1.942
130.106426 	 +19.475772 	 -33.2 	 1.6 	 -12.0 	 1.6 	 09.004 	 0.035 	 08.763 	 0.020 	 1.337
130.108899 	 +19.686485 	 -35.8 	 1.0 	 -15.3 	 1.1 	 08.563 	 0.023 	 08.365 	 0.018 	 1.500
130.110693 	 +20.253668 	 -40.1 	 4.1 	 -14.7 	 4.1 	 13.058 	 0.026 	 12.186 	 0.024 	 0.463
130.112545 	 +19.544809 	 -35.2 	 0.6 	 -12.8 	 0.5 	 05.940 	 0.021 	 05.879 	 0.018 	 2.513
130.113034 	 +16.785161 	 -31.7 	 1.7 	 -13.5 	 1.7 	 10.507 	 0.022 	 10.028 	 0.020 	 0.947
130.114324 	 +19.278038 	 -33.6 	 1.6 	 -11.4 	 1.6 	 10.012 	 0.023 	 09.655 	 0.020 	 1.061
130.114630 	 +19.655500 	 -35.9 	 4.1 	 -10.5 	 4.1 	 11.302 	 0.021 	 10.688 	 0.020 	 0.785
130.117628 	 +18.935827 	 -39.8 	 4.1 	 -13.2 	 4.1 	 12.581 	 0.021 	 11.713 	 0.023 	 0.554
130.127444 	 +19.933016 	 -39.9 	 4.1 	 -10.3 	 4.1 	 13.273 	 0.024 	 12.394 	 0.027 	 0.424
130.129444 	 +18.432276 	 -34.3 	 4.1 	 -11.9 	 4.1 	 13.251 	 0.023 	 12.373 	 0.024 	 0.428
130.132026 	 +19.850281 	 -34.5 	 1.6 	 -14.0 	 1.6 	 10.294 	 0.023 	 09.911 	 0.018 	 0.995
130.132685 	 +20.201671 	 -37.1 	 1.6 	 -14.4 	 1.6 	 10.259 	 0.023 	 09.831 	 0.014 	 1.003
130.139446 	 +19.633597 	 -39.8 	 4.1 	 -10.0 	 4.1 	 10.706 	 0.023 	 10.169 	 0.018 	 0.904
130.139995 	 +18.674490 	 -35.0 	 1.3 	 -12.2 	 1.3 	 10.249 	 0.021 	 09.832 	 0.016 	 1.005
130.142362 	 +18.359187 	 -33.3 	 4.1 	 -13.0 	 4.1 	 14.422 	 0.031 	 13.625 	 0.046 	 0.252
130.145640 	 +20.601056 	 -37.9 	 5.5 	 -19.1 	 5.5 	 14.879 	 0.036 	 13.964 	 0.050 	 0.199
130.150971 	 +21.561715 	 -36.1 	 1.6 	 -12.5 	 1.6 	 10.386 	 0.020 	 09.974 	 0.018 	 0.974
130.151075 	 +17.950106 	 -36.4 	 4.2 	 -15.0 	 4.2 	 13.466 	 0.025 	 12.578 	 0.024 	 0.391
130.163502 	 +19.228290 	 -35.1 	 1.3 	 -13.5 	 1.3 	 07.329 	 0.019 	 07.230 	 0.021 	 2.086
130.164056 	 +19.939941 	 -36.2 	 4.1 	 -13.0 	 4.1 	 13.557 	 0.030 	 12.686 	 0.027 	 0.378
130.164683 	 +18.818266 	 -37.0 	 4.1 	 -10.9 	 4.1 	 11.759 	 0.020 	 11.004 	 0.016 	 0.703
130.173582 	 +19.500208 	 -35.3 	 5.5 	 -13.3 	 5.5 	 14.364 	 0.031 	 13.536 	 0.037 	 0.260
130.177006 	 +19.566007 	 -36.1 	 1.3 	 -15.4 	 1.3 	 10.091 	 0.023 	 09.706 	 0.018 	 1.042
130.180026 	 +19.719315 	 -34.7 	 0.7 	 -11.6 	 0.5 	 06.396 	 0.020 	 06.329 	 0.017 	 2.420
130.184965 	 +18.656538 	 -37.5 	 4.1 	 -07.4 	 4.1 	 11.126 	 0.021 	 10.500 	 0.016 	 0.818
130.192026 	 +16.818724 	 -41.3 	 5.6 	 -08.7 	 5.6 	 14.934 	 0.041 	 14.055 	 0.050 	 0.194
130.192026 	 +19.309607 	 -35.6 	 1.3 	 -13.3 	 1.3 	 08.735 	 0.026 	 08.534 	 0.020 	 1.432
130.195487 	 +20.474767 	 -33.8 	 4.1 	 -18.8 	 4.1 	 12.583 	 0.022 	 11.680 	 0.022 	 0.553
130.198394 	 +18.903317 	 -36.1 	 1.6 	 -14.9 	 1.6 	 10.126 	 0.020 	 09.686 	 0.020 	 1.034
130.199120 	 +20.479964 	 -38.1 	 4.1 	 -13.4 	 4.1 	 13.129 	 0.022 	 12.248 	 0.023 	 0.450
130.201349 	 +19.921911 	 -35.5 	 1.6 	 -15.2 	 1.6 	 09.864 	 0.022 	 09.507 	 0.020 	 1.097
130.216106 	 +19.941720 	 -39.9 	 4.1 	 -15.7 	 4.1 	 13.298 	 0.025 	 12.400 	 0.022 	 0.419
130.217982 	 +19.174542 	 -36.7 	 4.1 	 -11.9 	 4.1 	 12.989 	 0.023 	 12.104 	 0.022 	 0.477
130.218667 	 +20.266519 	 -32.7 	 1.1 	 -12.1 	 1.2 	 07.911 	 0.020 	 07.804 	 0.018 	 1.809
130.218727 	 +18.017019 	 -28.2 	 5.6 	 -17.4 	 5.6 	 15.434 	 0.052 	 14.542 	 0.087 	 0.154
130.218851 	 +19.483219 	 -36.2 	 1.6 	 -13.8 	 1.6 	 09.337 	 0.025 	 09.049 	 0.020 	 1.233
130.221917 	 +18.748326 	 -34.8 	 4.1 	 -16.7 	 4.1 	 14.587 	 0.030 	 13.674 	 0.043 	 0.232
130.224264 	 +19.378892 	 -40.1 	 4.1 	 -13.9 	 4.1 	 12.491 	 0.022 	 11.633 	 0.022 	 0.571
130.224879 	 +20.090103 	 -43.3 	 4.1 	 -16.7 	 4.1 	 13.796 	 0.026 	 12.880 	 0.026 	 0.343
130.230464 	 +18.583118 	 -37.9 	 4.1 	 -10.6 	 4.1 	 11.924 	 0.022 	 11.128 	 0.022 	 0.673
130.231196 	 +18.297858 	 -43.4 	 4.1 	 -10.0 	 4.1 	 14.713 	 0.035 	 13.861 	 0.053 	 0.217
130.232164 	 +18.826184 	 -33.5 	 4.1 	 -15.2 	 4.1 	 14.338 	 0.026 	 13.455 	 0.036 	 0.263
130.232906 	 +18.246172 	 -36.9 	 4.1 	 -13.9 	 4.1 	 13.677 	 0.024 	 12.826 	 0.027 	 0.360
130.234577 	 +19.580338 	 -34.4 	 0.7 	 -10.7 	 0.5 	 06.368 	 0.021 	 06.280 	 0.018 	 2.428
130.236211 	 +19.734776 	 -36.7 	 2.2 	 -11.9 	 2.2 	 10.719 	 0.025 	 10.213 	 0.020 	 0.901
130.237221 	 +19.934859 	 -36.4 	 1.1 	 -11.9 	 1.1 	 08.127 	 0.020 	 08.051 	 0.023 	 1.702
130.239624 	 +20.478189 	 -41.4 	 5.6 	 -07.7 	 5.6 	 15.091 	 0.037 	 14.308 	 0.075 	 0.181
130.243518 	 +19.632680 	 -28.4 	 4.1 	 -06.6 	 4.1 	 14.721 	 0.040 	 13.824 	 0.058 	 0.216
130.243523 	 +18.846184 	 -36.6 	 4.1 	 -19.9 	 4.1 	 13.989 	 0.028 	 13.134 	 0.034 	 0.313
130.260926 	 +20.457722 	 -37.6 	 4.1 	 -10.7 	 4.1 	 10.780 	 0.021 	 10.291 	 0.016 	 0.888
130.261013 	 +18.168534 	 -30.8 	 4.1 	 -10.0 	 4.1 	 14.867 	 0.034 	 13.889 	 0.054 	 0.201
130.263081 	 +18.931958 	 -32.8 	 4.1 	 -09.1 	 4.1 	 13.959 	 0.026 	 13.096 	 0.031 	 0.318
130.263115 	 +19.302563 	 -24.0 	 5.5 	 -15.8 	 5.5 	 15.006 	 0.044 	 14.212 	 0.069 	 0.188
130.272159 	 +20.473470 	 -40.0 	 4.1 	 -13.7 	 4.1 	 12.268 	 0.021 	 11.411 	 0.019 	 0.612
130.276929 	 +19.102964 	 -39.8 	 5.5 	 -12.8 	 5.5 	 15.108 	 0.042 	 14.173 	 0.060 	 0.179
130.278734 	 +19.443634 	 -38.8 	 4.1 	 -16.7 	 4.1 	 13.748 	 0.024 	 12.853 	 0.030 	 0.351
130.285051 	 +21.555835 	 -24.1 	 4.1 	 -12.3 	 4.1 	 14.204 	 0.028 	 13.372 	 0.036 	 0.282
130.288613 	 +17.571389 	 -32.2 	 3.9 	 -13.5 	 3.9 	 14.740 	 0.038 	 13.862 	 0.042 	 0.214
130.292354 	 +19.203687 	 -34.6 	 5.5 	 -19.8 	 5.5 	 14.892 	 0.037 	 13.895 	 0.050 	 0.198
130.292949 	 +19.818612 	 -35.6 	 1.6 	 -11.9 	 1.6 	 10.183 	 0.022 	 09.753 	 0.020 	 1.021
130.293807 	 +19.935207 	 -32.7 	 4.1 	 -10.1 	 4.1 	 12.860 	 0.022 	 11.971 	 0.022 	 0.502
130.293828 	 +18.268627 	 -38.8 	 4.1 	 -14.8 	 4.1 	 12.870 	 0.022 	 11.962 	 0.022 	 0.500
130.294817 	 +19.031638 	 -32.8 	 4.1 	 -08.6 	 4.1 	 13.705 	 0.026 	 12.842 	 0.028 	 0.357
130.297100 	 +19.529653 	 -37.4 	 4.1 	 -11.0 	 4.1 	 12.768 	 0.022 	 11.938 	 0.020 	 0.518
130.298387 	 +22.264338 	 -36.4 	 4.1 	 -18.6 	 4.1 	 12.987 	 0.025 	 12.098 	 0.020 	 0.477
130.307391 	 +19.921998 	 -36.4 	 1.1 	 -11.6 	 1.1 	 07.875 	 0.021 	 07.774 	 0.017 	 1.827
130.308018 	 +18.969179 	 -40.0 	 4.1 	 -10.1 	 4.1 	 12.644 	 0.022 	 11.759 	 0.018 	 0.542
130.308545 	 +20.741595 	 -40.6 	 4.1 	 -14.3 	 4.1 	 13.014 	 0.025 	 12.147 	 0.022 	 0.472
130.310214 	 +20.996208 	 -38.6 	 5.5 	 -16.2 	 5.5 	 14.618 	 0.031 	 13.663 	 0.044 	 0.228
130.312145 	 +17.460171 	 -37.4 	 5.2 	 -06.9 	 5.2 	 14.835 	 0.038 	 13.954 	 0.040 	 0.204
130.314235 	 +20.037777 	 -42.4 	 4.1 	 -10.9 	 4.1 	 11.833 	 0.022 	 11.022 	 0.018 	 0.690
130.314286 	 +19.086232 	 -32.0 	 4.1 	 -10.7 	 4.1 	 13.109 	 0.025 	 12.254 	 0.021 	 0.454
130.317957 	 +20.815229 	 -42.5 	 5.6 	 -17.7 	 5.6 	 15.359 	 0.050 	 14.484 	 0.088 	 0.160
130.322870 	 +20.542504 	 -42.8 	 4.1 	 -11.5 	 4.1 	 14.019 	 0.024 	 13.110 	 0.030 	 0.309
130.330104 	 +20.777554 	 -38.2 	 4.1 	 -15.5 	 4.1 	 11.379 	 0.025 	 10.697 	 0.018 	 0.770
130.332044 	 +19.098436 	 -34.9 	 4.1 	 -16.2 	 4.1 	 14.931 	 0.039 	 14.004 	 0.058 	 0.195
130.333006 	 +19.634646 	 -39.0 	 4.1 	 -08.3 	 4.1 	 11.455 	 0.023 	 10.762 	 0.020 	 0.757
130.334749 	 +18.961937 	 -33.9 	 4.1 	 -12.9 	 4.1 	 14.091 	 0.030 	 13.160 	 0.032 	 0.298
130.335182 	 +19.622910 	 -40.2 	 4.1 	 -12.5 	 4.1 	 12.676 	 0.022 	 11.789 	 0.024 	 0.536
130.344071 	 +18.933902 	 -38.1 	 4.1 	 -10.1 	 4.1 	 11.162 	 0.023 	 10.536 	 0.019 	 0.811
130.348810 	 +20.939491 	 -41.9 	 5.6 	 -19.9 	 5.6 	 15.327 	 0.052 	 14.457 	 0.080 	 0.162
130.350761 	 +18.234082 	 -36.4 	 4.1 	 -16.8 	 4.1 	 12.279 	 0.022 	 11.455 	 0.020 	 0.610
130.351913 	 +20.130429 	 -40.0 	 4.1 	 -19.3 	 4.1 	 12.531 	 0.022 	 11.639 	 0.020 	 0.563
130.357680 	 +19.943568 	 -34.7 	 1.1 	 -10.5 	 1.1 	 09.659 	 0.023 	 09.329 	 0.020 	 1.148
130.357807 	 +21.520941 	 -23.8 	 5.6 	 -09.9 	 5.6 	 15.287 	 0.045 	 14.294 	 0.068 	 0.165
130.358438 	 +19.987542 	 -38.2 	 4.1 	 -14.3 	 4.1 	 13.890 	 0.026 	 13.077 	 0.030 	 0.328
130.358968 	 +17.803540 	 -35.3 	 3.9 	 -11.1 	 3.9 	 13.652 	 0.030 	 12.767 	 0.025 	 0.364
130.361665 	 +19.876861 	 -33.0 	 4.1 	 -07.0 	 4.1 	 14.657 	 0.032 	 13.765 	 0.049 	 0.223
130.365017 	 +19.277626 	 -35.6 	 4.1 	 -08.9 	 4.1 	 12.593 	 0.022 	 11.717 	 0.023 	 0.552
130.365522 	 +21.061362 	 -38.7 	 4.1 	 -14.2 	 4.1 	 13.664 	 0.025 	 12.757 	 0.027 	 0.362
130.369700 	 +19.713608 	 -32.6 	 4.1 	 -22.6 	 4.1 	 14.873 	 0.039 	 13.973 	 0.056 	 0.200
130.370042 	 +19.975610 	 -41.4 	 4.1 	 -14.4 	 4.1 	 12.993 	 0.022 	 12.099 	 0.022 	 0.476
130.370793 	 +18.759731 	 -29.5 	 5.5 	 -09.5 	 5.5 	 15.125 	 0.039 	 14.190 	 0.065 	 0.178
130.377927 	 +18.871872 	 -39.1 	 4.1 	 -13.6 	 4.1 	 10.769 	 0.026 	 10.154 	 0.021 	 0.891
130.381419 	 +18.500626 	 -35.1 	 1.2 	 -13.3 	 1.3 	 09.364 	 0.022 	 09.105 	 0.021 	 1.226
130.384816 	 +18.669651 	 -30.0 	 4.1 	 -10.1 	 4.1 	 13.803 	 0.024 	 12.919 	 0.027 	 0.342
130.385494 	 +20.101910 	 -33.2 	 4.1 	 -11.2 	 4.1 	 14.579 	 0.031 	 13.716 	 0.039 	 0.233
130.387925 	 +16.069239 	 -29.0 	 5.3 	 -03.4 	 5.3 	 14.280 	 0.036 	 13.367 	 0.037 	 0.271
130.389771 	 +19.550071 	 -39.8 	 4.1 	 -13.2 	 4.1 	 14.566 	 0.031 	 13.683 	 0.042 	 0.234
130.390949 	 +22.798802 	 -33.5 	 4.1 	 -18.0 	 4.1 	 13.816 	 0.023 	 12.931 	 0.023 	 0.340
130.398717 	 +18.743041 	 -35.7 	 4.1 	 -14.7 	 4.1 	 13.155 	 0.022 	 12.318 	 0.022 	 0.445
130.399414 	 +21.293643 	 -38.9 	 5.5 	 -16.3 	 5.5 	 14.289 	 0.031 	 13.453 	 0.039 	 0.270
130.399981 	 +19.107087 	 -35.0 	 4.1 	 -13.1 	 4.1 	 11.752 	 0.020 	 10.978 	 0.018 	 0.705
130.400846 	 +19.142642 	 -36.0 	 1.0 	 -14.3 	 1.0 	 08.516 	 0.023 	 08.351 	 0.022 	 1.521
130.402575 	 +18.904297 	 -36.6 	 4.1 	 -18.3 	 4.1 	 13.314 	 0.022 	 12.435 	 0.026 	 0.416
130.405710 	 +20.210238 	 -39.8 	 4.1 	 -13.8 	 4.1 	 14.185 	 0.029 	 13.333 	 0.032 	 0.284
130.405878 	 +19.520549 	 -39.3 	 4.1 	 -11.0 	 4.1 	 11.426 	 0.020 	 10.731 	 0.018 	 0.762
130.410362 	 +17.640021 	 -40.2 	 3.9 	 -11.7 	 3.9 	 12.277 	 0.025 	 11.429 	 0.018 	 0.611
130.413388 	 +19.674508 	 -39.2 	 4.1 	 -13.8 	 4.1 	 13.186 	 0.022 	 12.303 	 0.021 	 0.440
130.418528 	 +17.447769 	 -26.6 	 3.9 	 -10.5 	 3.9 	 13.733 	 0.023 	 12.880 	 0.022 	 0.353
130.423920 	 +19.832625 	 -37.1 	 4.1 	 -20.0 	 4.1 	 14.515 	 0.033 	 13.603 	 0.042 	 0.240
130.425265 	 +20.568878 	 -41.3 	 5.5 	 -13.9 	 5.5 	 14.796 	 0.033 	 13.829 	 0.044 	 0.208
130.426449 	 +18.213307 	 -36.4 	 4.2 	 -19.6 	 4.2 	 15.272 	 0.042 	 14.269 	 0.065 	 0.166
130.430583 	 +21.361729 	 -38.5 	 5.5 	 -15.9 	 5.5 	 14.896 	 0.034 	 13.911 	 0.050 	 0.198
130.433907 	 +20.604447 	 -35.1 	 4.1 	 -14.1 	 4.1 	 13.867 	 0.027 	 12.991 	 0.026 	 0.332
130.449660 	 +20.389612 	 -38.8 	 5.6 	 -14.8 	 5.6 	 15.079 	 0.040 	 14.230 	 0.061 	 0.182
130.456104 	 +20.076725 	 -33.9 	 4.1 	 -15.8 	 4.1 	 12.841 	 0.022 	 11.974 	 0.024 	 0.505
130.458553 	 +19.659658 	 -37.2 	 4.1 	 -08.3 	 4.1 	 12.737 	 0.022 	 11.891 	 0.023 	 0.524
130.460785 	 +19.494317 	 -33.0 	 5.5 	 -11.4 	 5.5 	 15.034 	 0.039 	 14.125 	 0.057 	 0.186
130.466326 	 +20.346639 	 -38.1 	 4.1 	 -18.2 	 4.1 	 13.048 	 0.023 	 12.192 	 0.024 	 0.465
130.467617 	 +19.707811 	 -32.7 	 4.1 	 -08.0 	 4.1 	 13.893 	 0.027 	 13.011 	 0.026 	 0.328
130.467853 	 +18.051877 	 -38.3 	 4.1 	 -15.0 	 4.1 	 12.170 	 0.022 	 11.337 	 0.020 	 0.629
130.471419 	 +20.159438 	 -36.8 	 1.1 	 -12.6 	 1.1 	 07.926 	 0.026 	 07.790 	 0.017 	 1.801
130.472296 	 +19.265486 	 -32.1 	 5.5 	 -12.1 	 5.5 	 14.762 	 0.033 	 13.887 	 0.049 	 0.212
130.476566 	 +19.257389 	 -35.9 	 1.3 	 -12.6 	 1.3 	 10.026 	 0.022 	 09.643 	 0.019 	 1.058
130.477674 	 +18.302827 	 -30.3 	 4.1 	 -17.3 	 4.1 	 14.387 	 0.027 	 13.494 	 0.038 	 0.257
130.482795 	 +19.689677 	 -36.2 	 1.1 	 -15.0 	 1.1 	 09.869 	 0.025 	 09.544 	 0.018 	 1.096
130.497276 	 +19.745882 	 -40.8 	 4.1 	 -08.7 	 4.1 	 12.743 	 0.022 	 11.889 	 0.019 	 0.523
130.513634 	 +21.172653 	 -43.5 	 5.5 	 -13.2 	 5.5 	 14.870 	 0.033 	 13.945 	 0.049 	 0.200
130.521560 	 +20.965692 	 -39.6 	 4.1 	 -18.7 	 4.1 	 12.383 	 0.022 	 11.514 	 0.020 	 0.592
130.532731 	 +22.184763 	 -38.8 	 4.1 	 -16.9 	 4.1 	 13.881 	 0.025 	 13.017 	 0.028 	 0.329
130.542876 	 +18.766757 	 -33.2 	 4.1 	 -17.8 	 4.1 	 14.636 	 0.032 	 13.746 	 0.046 	 0.226
130.545031 	 +18.934375 	 -35.8 	 1.0 	 -12.8 	 0.7 	 07.443 	 0.018 	 07.353 	 0.020 	 2.034
130.547902 	 +19.277008 	 -37.5 	 2.2 	 -09.8 	 2.2 	 10.660 	 0.022 	 10.173 	 0.016 	 0.914
130.551403 	 +19.213546 	 -38.8 	 4.1 	 -10.7 	 4.1 	 11.540 	 0.022 	 10.833 	 0.016 	 0.741
130.552993 	 +18.683621 	 -34.1 	 4.1 	 -13.8 	 4.1 	 14.387 	 0.029 	 13.560 	 0.040 	 0.257
130.556839 	 +19.835731 	 -40.8 	 4.1 	 -16.5 	 4.1 	 12.949 	 0.023 	 12.054 	 0.021 	 0.484
130.564560 	 +19.816013 	 -40.0 	 4.1 	 -11.0 	 4.1 	 13.481 	 0.026 	 12.625 	 0.022 	 0.389
130.569360 	 +20.092360 	 -43.1 	 4.1 	 -15.2 	 4.1 	 11.746 	 0.023 	 10.989 	 0.018 	 0.706
130.573080 	 +17.987461 	 -42.2 	 4.1 	 -16.7 	 4.1 	 13.706 	 0.026 	 12.829 	 0.028 	 0.356
130.576373 	 +18.392225 	 -34.6 	 4.1 	 -13.9 	 4.1 	 13.794 	 0.023 	 12.922 	 0.026 	 0.343
130.580150 	 +19.037441 	 -32.2 	 4.1 	 -09.4 	 4.1 	 13.437 	 0.024 	 12.529 	 0.023 	 0.396
130.583687 	 +19.151593 	 -37.1 	 4.1 	 -12.0 	 4.1 	 11.394 	 0.021 	 10.696 	 0.016 	 0.768
130.583864 	 +20.036589 	 -35.9 	 1.1 	 -15.2 	 1.1 	 08.676 	 0.029 	 08.408 	 0.021 	 1.455
130.584196 	 +21.745531 	 -44.8 	 5.6 	 -09.6 	 5.6 	 15.449 	 0.048 	 14.490 	 0.085 	 0.153
130.587947 	 +20.055792 	 -38.0 	 4.1 	 -20.1 	 4.1 	 14.220 	 0.027 	 13.272 	 0.035 	 0.279
130.590059 	 +20.181643 	 -34.4 	 1.1 	 -14.3 	 1.1 	 08.444 	 0.023 	 08.280 	 0.021 	 1.553
130.591812 	 +18.768279 	 -28.1 	 4.1 	 -18.6 	 4.1 	 14.949 	 0.037 	 14.003 	 0.056 	 0.193
130.623662 	 +19.331276 	 -32.2 	 4.1 	 -13.1 	 4.1 	 15.017 	 0.040 	 14.053 	 0.055 	 0.187
130.624506 	 +19.975476 	 -39.0 	 4.1 	 -14.8 	 4.1 	 14.740 	 0.033 	 13.733 	 0.046 	 0.214
130.628092 	 +19.116040 	 -36.9 	 4.1 	 -17.6 	 4.1 	 14.510 	 0.030 	 13.594 	 0.044 	 0.241
130.628214 	 +19.491952 	 -36.3 	 4.1 	 -11.5 	 4.1 	 14.101 	 0.028 	 13.233 	 0.032 	 0.297
130.634382 	 +19.396195 	 -36.1 	 1.5 	 -10.4 	 1.6 	 09.836 	 0.022 	 09.458 	 0.016 	 1.104
130.641777 	 +19.603411 	 -38.4 	 4.1 	 -14.5 	 4.1 	 12.931 	 0.023 	 12.106 	 0.022 	 0.488
130.645248 	 +20.994673 	 -40.7 	 4.1 	 -15.5 	 4.1 	 12.631 	 0.023 	 11.747 	 0.018 	 0.544
130.645634 	 +18.929377 	 -25.9 	 4.1 	 -16.5 	 4.1 	 14.164 	 0.031 	 13.316 	 0.032 	 0.287
130.653370 	 +18.388851 	 -32.5 	 1.4 	 -14.3 	 1.5 	 09.163 	 0.023 	 08.878 	 0.019 	 1.284
130.654187 	 +20.142185 	 -43.5 	 4.1 	 -11.8 	 4.1 	 11.634 	 0.025 	 10.871 	 0.019 	 0.725
130.656712 	 +16.584389 	 -26.3 	 3.9 	 -11.2 	 3.9 	 12.397 	 0.029 	 11.568 	 0.022 	 0.589
130.664314 	 +19.414434 	 -40.0 	 4.1 	 -08.3 	 4.1 	 14.348 	 0.032 	 13.499 	 0.043 	 0.262
130.667540 	 +19.133087 	 -35.4 	 1.6 	 -10.8 	 1.6 	 10.685 	 0.020 	 10.186 	 0.018 	 0.908
130.670697 	 +19.532929 	 -30.5 	 4.1 	 -16.9 	 4.1 	 15.002 	 0.043 	 14.094 	 0.060 	 0.188
130.675320 	 +19.292303 	 -37.1 	 4.1 	 -10.2 	 4.1 	 11.856 	 0.022 	 11.045 	 0.023 	 0.685
130.675710 	 +16.788086 	 -28.3 	 3.9 	 -21.1 	 3.9 	 14.430 	 0.029 	 13.492 	 0.030 	 0.251
130.677068 	 +19.099708 	 -35.7 	 1.6 	 -13.3 	 1.6 	 10.302 	 0.021 	 09.881 	 0.021 	 0.993
130.685875 	 +18.466673 	 -40.2 	 4.1 	 -12.7 	 4.1 	 14.517 	 0.038 	 13.644 	 0.054 	 0.240
130.689101 	 +20.592662 	 -35.4 	 5.6 	 -10.4 	 5.6 	 14.906 	 0.041 	 14.130 	 0.067 	 0.197
130.691501 	 +21.271196 	 -40.6 	 4.1 	 -12.5 	 4.1 	 11.730 	 0.023 	 10.919 	 0.017 	 0.708
130.693947 	 +18.438594 	 -36.5 	 5.5 	 -06.6 	 5.5 	 14.986 	 0.048 	 14.087 	 0.067 	 0.190
130.701970 	 +20.573429 	 -34.9 	 2.2 	 -12.7 	 2.2 	 10.793 	 0.023 	 10.262 	 0.018 	 0.886
130.707012 	 +18.859746 	 -31.7 	 4.1 	 -18.0 	 4.1 	 12.610 	 0.021 	 11.737 	 0.023 	 0.548
130.710418 	 +19.917712 	 -40.5 	 4.1 	 -09.5 	 4.1 	 13.526 	 0.026 	 12.663 	 0.026 	 0.382
130.710492 	 +20.334426 	 -39.4 	 5.5 	 -15.4 	 5.5 	 14.957 	 0.042 	 14.069 	 0.056 	 0.192
130.716539 	 +20.088720 	 -29.8 	 4.1 	 -12.8 	 4.1 	 15.036 	 0.045 	 13.964 	 0.070 	 0.186
130.717843 	 +19.862768 	 -39.7 	 4.1 	 -08.4 	 4.1 	 13.001 	 0.025 	 12.209 	 0.023 	 0.474
130.736168 	 +20.511735 	 -30.7 	 4.1 	 -03.0 	 4.1 	 14.377 	 0.031 	 13.475 	 0.038 	 0.258
130.737855 	 +18.924302 	 -26.7 	 4.1 	 -16.9 	 4.1 	 10.772 	 0.021 	 10.208 	 0.021 	 0.890
130.743711 	 +18.729032 	 -23.1 	 5.5 	 -14.7 	 5.5 	 14.923 	 0.041 	 14.134 	 0.061 	 0.195
130.752279 	 +20.337801 	 -36.3 	 1.6 	 -14.7 	 1.6 	 10.185 	 0.023 	 09.774 	 0.020 	 1.020
130.757769 	 +19.901271 	 -39.0 	 5.5 	 -19.7 	 5.5 	 14.980 	 0.045 	 14.053 	 0.058 	 0.190
130.760070 	 +19.167569 	 -37.3 	 2.2 	 -11.3 	 2.2 	 10.615 	 0.020 	 10.158 	 0.021 	 0.923
130.762068 	 +21.753792 	 -42.5 	 4.1 	 -18.1 	 4.1 	 13.975 	 0.027 	 13.069 	 0.031 	 0.315
130.772017 	 +19.465170 	 -39.3 	 4.1 	 -12.5 	 4.1 	 12.360 	 0.023 	 11.546 	 0.021 	 0.596
130.773199 	 +18.918343 	 -32.7 	 5.5 	 -12.5 	 5.5 	 15.083 	 0.049 	 14.312 	 0.075 	 0.182
130.775626 	 +19.414489 	 -36.7 	 4.1 	 -16.5 	 4.1 	 13.693 	 0.025 	 12.790 	 0.025 	 0.358
130.777929 	 +19.791573 	 -38.9 	 4.1 	 -14.6 	 4.1 	 11.466 	 0.022 	 10.772 	 0.022 	 0.755
130.784256 	 +19.713209 	 -38.1 	 4.1 	 -12.5 	 4.1 	 11.298 	 0.023 	 10.667 	 0.017 	 0.786
130.784960 	 +19.468362 	 -36.3 	 4.1 	 -12.1 	 4.1 	 13.247 	 0.025 	 12.388 	 0.023 	 0.428
130.800196 	 +18.695851 	 -35.4 	 5.5 	 -14.4 	 5.5 	 14.877 	 0.042 	 14.034 	 0.060 	 0.200
130.802716 	 +19.574719 	 -38.0 	 4.1 	 -21.6 	 4.1 	 14.313 	 0.030 	 13.463 	 0.035 	 0.266
130.803861 	 +18.530793 	 -35.7 	 4.1 	 -11.3 	 4.1 	 13.168 	 0.027 	 12.278 	 0.024 	 0.443
130.811140 	 +17.708389 	 -33.2 	 3.8 	 -15.0 	 3.8 	 14.547 	 0.038 	 13.606 	 0.035 	 0.236
130.813430 	 +20.065563 	 -43.1 	 4.1 	 -12.8 	 4.1 	 11.359 	 0.023 	 10.683 	 0.021 	 0.774
130.816103 	 +19.109185 	 -32.1 	 4.1 	 -15.7 	 4.1 	 14.210 	 0.029 	 13.338 	 0.038 	 0.281
130.821061 	 +20.411289 	 -37.1 	 5.6 	 -10.8 	 5.6 	 15.292 	 0.058 	 14.538 	 0.086 	 0.165
130.826800 	 +19.518837 	 -42.3 	 4.1 	 -09.3 	 4.1 	 13.573 	 0.025 	 12.684 	 0.027 	 0.375
130.833878 	 +20.073848 	 -45.7 	 5.5 	 -15.5 	 5.5 	 14.754 	 0.038 	 13.884 	 0.051 	 0.213
130.834545 	 +20.079332 	 -43.5 	 4.1 	 -10.6 	 4.1 	 14.456 	 0.033 	 13.565 	 0.037 	 0.248
130.843335 	 +19.200195 	 -38.0 	 4.1 	 -16.1 	 4.1 	 13.571 	 0.029 	 12.653 	 0.026 	 0.376
130.843339 	 +19.200207 	 -31.0 	 5.0 	 -23.1 	 5.0 	 13.571 	 0.029 	 12.653 	 0.026 	 0.376
130.843569 	 +20.907029 	 -38.6 	 5.6 	 -10.9 	 5.6 	 15.294 	 0.052 	 14.337 	 0.078 	 0.165
130.845869 	 +21.152226 	 -35.1 	 5.6 	 -23.5 	 5.6 	 15.467 	 0.059 	 14.504 	 0.090 	 0.152
130.849678 	 +18.679191 	 -30.3 	 4.1 	 -13.9 	 4.1 	 13.020 	 0.025 	 12.156 	 0.020 	 0.471
130.854216 	 +20.565349 	 -39.2 	 4.1 	 -12.0 	 4.1 	 12.265 	 0.023 	 11.402 	 0.017 	 0.613
130.864961 	 +19.827931 	 -39.9 	 4.1 	 -11.6 	 4.1 	 13.778 	 0.029 	 12.923 	 0.030 	 0.346
130.879398 	 +18.548530 	 -36.0 	 4.1 	 -12.4 	 4.1 	 11.524 	 0.023 	 10.741 	 0.018 	 0.744
130.885920 	 +19.992488 	 -41.1 	 3.9 	 -18.9 	 3.9 	 13.775 	 0.026 	 12.918 	 0.027 	 0.346
130.890625 	 +19.406868 	 -28.4 	 4.1 	 -13.3 	 4.1 	 14.127 	 0.032 	 13.243 	 0.028 	 0.293
130.894230 	 +18.753833 	 -33.4 	 4.1 	 -18.0 	 4.1 	 14.173 	 0.031 	 13.301 	 0.030 	 0.286
130.897320 	 +19.003927 	 -35.0 	 4.1 	 -13.1 	 4.1 	 12.651 	 0.026 	 11.787 	 0.026 	 0.540
130.897326 	 +19.003935 	 -26.4 	 5.0 	 -17.8 	 5.0 	 12.651 	 0.026 	 11.787 	 0.026 	 0.540
130.897920 	 +19.456510 	 -38.5 	 3.9 	 -20.7 	 3.9 	 14.527 	 0.036 	 13.601 	 0.039 	 0.239
130.902457 	 +21.319375 	 -37.4 	 4.1 	 -20.6 	 4.1 	 13.877 	 0.030 	 13.039 	 0.026 	 0.330
130.903512 	 +20.540117 	 -36.2 	 4.1 	 -14.9 	 4.1 	 13.497 	 0.028 	 12.592 	 0.022 	 0.387
130.903707 	 +20.537238 	 -40.5 	 4.1 	 -16.4 	 4.1 	 12.839 	 0.023 	 11.944 	 0.017 	 0.506
130.913905 	 +18.425565 	 -36.1 	 4.1 	 -11.1 	 4.1 	 13.410 	 0.022 	 12.539 	 0.026 	 0.400
130.929461 	 +17.908304 	 -38.7 	 4.0 	 -16.0 	 4.0 	 12.209 	 0.026 	 11.305 	 0.021 	 0.622
130.931501 	 +19.075866 	 -32.5 	 6.7 	 -11.9 	 6.7 	 11.436 	 0.023 	 10.787 	 0.019 	 0.760
130.936395 	 +19.066315 	 -36.0 	 4.1 	 -12.1 	 4.1 	 12.784 	 0.023 	 11.871 	 0.019 	 0.516
130.936403 	 +21.209541 	 -38.1 	 4.1 	 -16.9 	 4.1 	 12.244 	 0.025 	 11.408 	 0.019 	 0.616
130.947366 	 +18.050020 	 -27.7 	 4.1 	 -11.8 	 4.1 	 14.087 	 0.030 	 13.218 	 0.033 	 0.299
130.950625 	 +18.800749 	 -35.4 	 1.4 	 -10.6 	 1.4 	 09.189 	 0.022 	 08.927 	 0.020 	 1.276
130.960087 	 +17.418841 	 -32.9 	 4.0 	 -17.2 	 4.0 	 14.832 	 0.038 	 13.917 	 0.044 	 0.204
130.961901 	 +20.365749 	 -35.7 	 4.1 	 -07.9 	 4.1 	 12.404 	 0.025 	 11.511 	 0.022 	 0.588
130.965758 	 +17.655606 	 -34.1 	 3.8 	 -06.1 	 3.8 	 14.086 	 0.035 	 13.202 	 0.024 	 0.299
130.965886 	 +19.913620 	 -42.1 	 4.1 	 -16.3 	 4.1 	 11.817 	 0.022 	 10.974 	 0.018 	 0.693
130.977814 	 +18.893584 	 -34.7 	 4.1 	 -16.0 	 4.1 	 10.961 	 0.023 	 10.412 	 0.018 	 0.851
130.986060 	 +19.271677 	 -32.1 	 5.6 	 -15.8 	 5.6 	 15.432 	 0.059 	 14.611 	 0.079 	 0.155
130.986350 	 +19.725630 	 -39.8 	 4.1 	 -14.6 	 4.1 	 11.236 	 0.022 	 10.527 	 0.022 	 0.797
130.986411 	 +18.355984 	 -26.5 	 5.5 	 -18.9 	 5.5 	 15.360 	 0.061 	 14.316 	 0.071 	 0.160
130.991401 	 +19.516460 	 -31.3 	 5.6 	 -21.1 	 5.6 	 15.382 	 0.057 	 14.508 	 0.075 	 0.158
130.996943 	 +19.316147 	 -33.7 	 4.1 	 -13.8 	 4.1 	 13.084 	 0.023 	 12.163 	 0.025 	 0.459
130.997123 	 +22.604743 	 -24.7 	 4.2 	 -09.4 	 4.2 	 15.396 	 0.065 	 14.488 	 0.083 	 0.157
131.002771 	 +20.645967 	 -45.8 	 5.6 	 -10.9 	 5.6 	 15.102 	 0.047 	 14.273 	 0.068 	 0.180
131.016062 	 +19.385108 	 -24.9 	 4.1 	 -12.0 	 4.1 	 11.850 	 0.023 	 11.084 	 0.017 	 0.686
131.016258 	 +19.020232 	 -22.3 	 5.5 	 -08.3 	 5.5 	 14.661 	 0.033 	 13.818 	 0.048 	 0.223
131.029127 	 +19.791661 	 -33.1 	 4.1 	 -11.8 	 4.1 	 13.507 	 0.027 	 12.650 	 0.030 	 0.385
131.045551 	 +21.793976 	 -40.1 	 4.1 	 -15.6 	 4.1 	 13.597 	 0.028 	 12.719 	 0.029 	 0.372
131.048502 	 +20.216669 	 -32.4 	 4.1 	 -19.1 	 4.1 	 13.788 	 0.029 	 12.861 	 0.030 	 0.344
131.051323 	 +20.716937 	 -45.9 	 5.5 	 -10.1 	 5.5 	 14.509 	 0.034 	 13.541 	 0.037 	 0.241
131.055173 	 +18.819834 	 -41.3 	 3.9 	 -11.6 	 3.9 	 11.747 	 0.023 	 10.941 	 0.023 	 0.705
131.071113 	 +18.736609 	 -35.5 	 2.1 	 -11.6 	 2.1 	 10.766 	 0.023 	 10.262 	 0.018 	 0.891
131.076066 	 +20.830112 	 -28.4 	 4.1 	 -14.5 	 4.1 	 14.370 	 0.030 	 13.458 	 0.038 	 0.259
131.079718 	 +18.936082 	 -38.0 	 4.1 	 -14.9 	 4.1 	 12.972 	 0.023 	 12.059 	 0.021 	 0.480
131.088508 	 +19.936589 	 -37.2 	 4.1 	 -21.2 	 4.1 	 14.109 	 0.026 	 13.263 	 0.035 	 0.295
131.094144 	 +18.385919 	 -35.0 	 4.1 	 -13.0 	 4.1 	 13.846 	 0.027 	 12.936 	 0.029 	 0.335
131.096705 	 +20.232131 	 -37.6 	 4.1 	 -20.8 	 4.1 	 14.321 	 0.029 	 13.353 	 0.031 	 0.265
131.106487 	 +22.599765 	 -37.5 	 4.1 	 -17.2 	 4.1 	 13.813 	 0.021 	 12.970 	 0.031 	 0.340
131.113394 	 +18.872419 	 -34.9 	 4.1 	 -21.9 	 4.1 	 14.578 	 0.039 	 13.640 	 0.045 	 0.233
131.115359 	 +18.969326 	 -37.4 	 4.1 	 -13.3 	 4.1 	 13.780 	 0.029 	 12.873 	 0.028 	 0.346
131.132762 	 +19.554806 	 -34.9 	 4.1 	 -17.5 	 4.1 	 13.843 	 0.032 	 12.958 	 0.033 	 0.335
131.134252 	 +21.403820 	 -41.3 	 4.1 	 -06.0 	 4.1 	 12.025 	 0.021 	 11.216 	 0.019 	 0.654
131.135790 	 +21.683116 	 -41.5 	 4.1 	 -12.5 	 4.1 	 13.331 	 0.025 	 12.455 	 0.026 	 0.413
131.137065 	 +18.964066 	 -38.8 	 4.1 	 -14.9 	 4.1 	 13.308 	 0.025 	 12.390 	 0.021 	 0.417
131.143722 	 +20.341535 	 -32.6 	 4.1 	 -15.5 	 4.1 	 14.095 	 0.028 	 13.255 	 0.033 	 0.298
131.151656 	 +19.288250 	 -44.4 	 5.6 	 -20.1 	 5.6 	 15.475 	 0.063 	 14.628 	 0.093 	 0.152
131.154299 	 +19.710864 	 -34.7 	 1.2 	 -14.3 	 1.3 	 09.420 	 0.025 	 09.054 	 0.017 	 1.211
131.168718 	 +21.764910 	 -39.0 	 4.1 	 -19.5 	 4.1 	 13.232 	 0.024 	 12.339 	 0.022 	 0.431
131.169800 	 +20.193628 	 -37.9 	 4.1 	 -15.8 	 4.1 	 11.884 	 0.023 	 11.071 	 0.020 	 0.680
131.186686 	 +19.406150 	 -36.3 	 4.1 	 -13.6 	 4.1 	 13.252 	 0.023 	 12.343 	 0.019 	 0.428
131.189541 	 +16.739411 	 -26.3 	 5.2 	 -19.6 	 5.2 	 15.104 	 0.036 	 14.168 	 0.051 	 0.180
131.199486 	 +16.196874 	 -26.7 	 3.8 	 -14.1 	 3.8 	 15.233 	 0.040 	 14.415 	 0.054 	 0.169
131.202948 	 +20.290546 	 -38.6 	 4.1 	 -14.1 	 4.1 	 11.080 	 0.022 	 10.508 	 0.019 	 0.827
131.221508 	 +16.966964 	 -31.7 	 5.5 	 -16.9 	 5.5 	 14.532 	 0.034 	 13.682 	 0.036 	 0.238
131.224449 	 +21.618507 	 -37.6 	 4.1 	 -16.2 	 4.1 	 12.883 	 0.024 	 12.006 	 0.024 	 0.497
131.235149 	 +18.371406 	 -39.2 	 4.1 	 -05.5 	 4.1 	 12.465 	 0.021 	 11.601 	 0.020 	 0.576
131.254414 	 +20.442217 	 -37.1 	 1.6 	 -13.7 	 1.6 	 10.516 	 0.022 	 10.129 	 0.018 	 0.945
131.261014 	 +20.512171 	 -28.8 	 4.1 	 -09.3 	 4.1 	 11.954 	 0.023 	 11.105 	 0.019 	 0.667
131.265996 	 +21.471708 	 -28.9 	 5.6 	 -08.4 	 5.6 	 15.137 	 0.043 	 14.225 	 0.063 	 0.177
131.274602 	 +19.299303 	 -33.5 	 4.1 	 -16.0 	 4.1 	 14.401 	 0.029 	 13.547 	 0.039 	 0.255
131.285597 	 +19.152279 	 -37.0 	 3.9 	 -14.2 	 3.9 	 14.521 	 0.028 	 13.576 	 0.040 	 0.240
131.310237 	 +19.555712 	 -27.4 	 5.5 	 -15.9 	 5.5 	 14.770 	 0.038 	 13.905 	 0.053 	 0.211
131.312244 	 +18.761089 	 -31.1 	 4.1 	 -12.7 	 4.1 	 14.237 	 0.031 	 13.412 	 0.042 	 0.277
131.314866 	 +21.059992 	 -36.1 	 4.1 	 -11.6 	 4.1 	 13.549 	 0.023 	 12.655 	 0.026 	 0.379
131.329925 	 +19.002983 	 -36.6 	 4.1 	 -15.6 	 4.1 	 11.655 	 0.020 	 10.897 	 0.017 	 0.721
131.337738 	 +18.825761 	 -40.0 	 5.5 	 -11.5 	 5.5 	 15.246 	 0.049 	 14.219 	 0.065 	 0.168
131.338187 	 +18.884281 	 -30.4 	 5.5 	 -18.3 	 5.5 	 14.500 	 0.032 	 13.630 	 0.037 	 0.242
131.343106 	 +19.827801 	 -39.4 	 3.9 	 -15.0 	 3.9 	 13.346 	 0.026 	 12.498 	 0.023 	 0.411
131.343346 	 +19.035617 	 -33.4 	 3.9 	 -16.6 	 3.9 	 13.698 	 0.026 	 12.828 	 0.026 	 0.358
131.357111 	 +18.713333 	 -39.2 	 3.9 	 -13.3 	 3.9 	 11.064 	 0.020 	 10.441 	 0.018 	 0.831
131.358281 	 +20.422932 	 -39.6 	 4.1 	 -15.4 	 4.1 	 12.054 	 0.022 	 11.210 	 0.020 	 0.649
131.358535 	 +19.698458 	 -35.2 	 3.9 	 -15.6 	 3.9 	 13.047 	 0.025 	 12.183 	 0.020 	 0.466
131.359605 	 +19.784427 	 -34.0 	 3.9 	 -12.8 	 3.9 	 12.619 	 0.023 	 11.720 	 0.023 	 0.547
131.360992 	 +19.236871 	 -36.1 	 3.9 	 -16.8 	 3.9 	 13.917 	 0.026 	 13.037 	 0.028 	 0.324
131.369145 	 +18.996685 	 -33.0 	 5.6 	 -14.5 	 5.6 	 15.287 	 0.061 	 14.397 	 0.067 	 0.165
131.384086 	 +18.964472 	 -29.3 	 3.9 	 -15.2 	 3.9 	 13.787 	 0.026 	 12.918 	 0.031 	 0.344
131.392867 	 +16.911016 	 -39.6 	 5.0 	 -11.4 	 5.0 	 14.928 	 0.042 	 14.163 	 0.054 	 0.195
131.403558 	 +18.598700 	 -32.2 	 3.7 	 -17.7 	 3.7 	 12.987 	 0.023 	 12.062 	 0.021 	 0.477
131.403665 	 +18.723630 	 -31.3 	 3.7 	 -12.4 	 3.7 	 14.544 	 0.035 	 13.682 	 0.042 	 0.237
131.412220 	 +22.498815 	 -28.8 	 4.1 	 -15.9 	 4.1 	 13.296 	 0.023 	 12.481 	 0.028 	 0.420
131.418735 	 +20.173753 	 -36.5 	 3.9 	 -21.5 	 3.9 	 13.483 	 0.026 	 12.594 	 0.026 	 0.389
131.435324 	 +19.675673 	 -35.8 	 3.7 	 -19.9 	 3.7 	 13.268 	 0.025 	 12.417 	 0.023 	 0.425
131.441200 	 +20.494728 	 -39.3 	 4.1 	 -16.0 	 4.1 	 12.931 	 0.023 	 12.101 	 0.022 	 0.488
131.452804 	 +21.532367 	 -32.6 	 4.1 	 -19.6 	 4.1 	 13.463 	 0.023 	 12.568 	 0.024 	 0.392
131.469994 	 +19.316844 	 -41.4 	 3.7 	 -16.4 	 3.7 	 12.952 	 0.023 	 12.103 	 0.019 	 0.484
131.496523 	 +19.253514 	 -42.2 	 3.7 	 -10.9 	 3.7 	 13.767 	 0.027 	 12.880 	 0.035 	 0.348
131.500091 	 +17.827431 	 -38.0 	 3.7 	 -12.5 	 3.7 	 14.064 	 0.028 	 13.161 	 0.028 	 0.302
131.509289 	 +19.116528 	 -34.2 	 3.7 	 -15.1 	 3.7 	 13.267 	 0.023 	 12.372 	 0.025 	 0.425
131.513272 	 +19.529757 	 -40.1 	 3.7 	 -15.0 	 3.7 	 13.411 	 0.026 	 12.539 	 0.025 	 0.400
131.534048 	 +18.040896 	 -34.2 	 5.0 	 -16.0 	 5.0 	 14.724 	 0.036 	 13.851 	 0.045 	 0.216
131.538304 	 +21.608024 	 -38.5 	 4.1 	 -19.1 	 4.1 	 14.149 	 0.027 	 13.180 	 0.030 	 0.290
131.542076 	 +19.528836 	 -41.1 	 3.7 	 -16.0 	 3.7 	 12.235 	 0.023 	 11.372 	 0.018 	 0.618
131.554469 	 +20.728669 	 -36.4 	 4.1 	 -12.9 	 4.1 	 11.116 	 0.022 	 10.494 	 0.017 	 0.820
131.557568 	 +20.856872 	 -37.8 	 4.1 	 -18.0 	 4.1 	 11.656 	 0.022 	 10.857 	 0.022 	 0.721
131.565478 	 +18.097216 	 -32.1 	 5.0 	 -15.1 	 5.0 	 15.318 	 0.055 	 14.341 	 0.074 	 0.163
131.576130 	 +18.719217 	 -30.4 	 3.7 	 -12.6 	 3.7 	 14.101 	 0.029 	 13.259 	 0.036 	 0.297
131.583568 	 +18.683577 	 -26.9 	 3.7 	 -09.5 	 3.7 	 13.181 	 0.027 	 12.257 	 0.026 	 0.441
131.583586 	 +21.008929 	 -31.2 	 5.5 	 -13.3 	 5.5 	 14.733 	 0.038 	 13.850 	 0.049 	 0.215
131.599527 	 +19.967858 	 -37.6 	 3.7 	 -11.9 	 3.7 	 13.456 	 0.025 	 12.612 	 0.022 	 0.393
131.601321 	 +20.527411 	 -32.6 	 4.1 	 -12.1 	 4.1 	 15.030 	 0.042 	 14.072 	 0.061 	 0.186
131.614233 	 +19.209041 	 -32.1 	 5.0 	 -17.2 	 5.0 	 14.870 	 0.038 	 13.916 	 0.049 	 0.200
131.633933 	 +19.979237 	 -33.5 	 5.0 	 -22.7 	 5.0 	 12.281 	 0.023 	 11.430 	 0.020 	 0.610
131.637671 	 +18.906711 	 -36.2 	 3.7 	 -11.0 	 3.7 	 11.301 	 0.022 	 10.619 	 0.018 	 0.785
131.639813 	 +18.235997 	 -35.9 	 3.7 	 -09.0 	 3.7 	 11.250 	 0.022 	 10.597 	 0.018 	 0.795
131.652912 	 +17.259160 	 -31.2 	 3.7 	 -08.8 	 3.7 	 14.196 	 0.027 	 13.320 	 0.030 	 0.283
131.659237 	 +19.879111 	 -30.1 	 3.6 	 -14.8 	 3.6 	 12.396 	 0.027 	 11.510 	 0.022 	 0.589
131.662290 	 +19.619118 	 -40.2 	 3.6 	 -15.8 	 3.6 	 13.773 	 0.029 	 12.930 	 0.030 	 0.347
131.678388 	 +19.426195 	 -40.7 	 3.6 	 -16.0 	 3.6 	 13.944 	 0.026 	 13.162 	 0.031 	 0.320
131.708842 	 +21.020240 	 -37.1 	 2.2 	 -15.8 	 2.2 	 11.141 	 0.021 	 10.544 	 0.019 	 0.816
131.723764 	 +19.049146 	 -38.2 	 4.8 	 -15.6 	 4.8 	 14.553 	 0.035 	 13.616 	 0.038 	 0.236
131.747729 	 +19.916532 	 -36.7 	 4.9 	 -17.3 	 4.9 	 15.482 	 0.055 	 14.473 	 0.070 	 0.151
131.767704 	 +22.273786 	 -39.6 	 4.0 	 -11.0 	 4.0 	 12.153 	 0.027 	 11.283 	 0.018 	 0.632
131.770678 	 +18.928560 	 -36.3 	 4.8 	 -09.9 	 4.8 	 14.396 	 0.036 	 13.475 	 0.035 	 0.256
131.771858 	 +19.036097 	 -34.7 	 4.9 	 -10.5 	 4.9 	 15.326 	 0.052 	 14.268 	 0.060 	 0.162
131.787957 	 +18.193685 	 -37.5 	 3.6 	 -13.0 	 3.6 	 13.252 	 0.025 	 12.416 	 0.025 	 0.428
131.789811 	 +21.230775 	 -28.4 	 4.0 	 -19.4 	 4.0 	 13.250 	 0.023 	 12.434 	 0.023 	 0.428
131.825511 	 +20.485862 	 -34.5 	 4.0 	 -18.5 	 4.0 	 13.089 	 0.033 	 12.195 	 0.025 	 0.458
131.829492 	 +21.183926 	 -39.9 	 5.3 	 -16.5 	 5.3 	 14.548 	 0.036 	 13.638 	 0.039 	 0.236
131.830778 	 +19.214454 	 -34.9 	 3.6 	 -21.4 	 3.6 	 14.067 	 0.034 	 13.152 	 0.031 	 0.302
131.840132 	 +20.656101 	 -40.7 	 4.0 	 -19.2 	 4.0 	 12.684 	 0.024 	 11.762 	 0.021 	 0.534
131.893759 	 +17.630744 	 -35.5 	 3.7 	 -18.9 	 3.7 	 13.597 	 0.027 	 12.742 	 0.020 	 0.372
131.894542 	 +19.138296 	 -37.4 	 3.6 	 -11.1 	 3.6 	 12.328 	 0.029 	 11.406 	 0.021 	 0.602
131.899059 	 +21.926804 	 -37.5 	 2.2 	 -11.2 	 2.2 	 10.773 	 0.026 	 10.316 	 0.020 	 0.890
131.924190 	 +18.941314 	 -35.8 	 3.6 	 -13.5 	 3.6 	 13.411 	 0.025 	 12.552 	 0.026 	 0.400
131.936847 	 +18.437704 	 -26.3 	 3.6 	 -11.1 	 3.6 	 14.377 	 0.030 	 13.478 	 0.039 	 0.258
131.937985 	 +18.356655 	 -37.4 	 3.6 	 -13.9 	 3.6 	 12.616 	 0.023 	 11.744 	 0.024 	 0.547
131.953590 	 +18.605429 	 -38.9 	 3.6 	 -15.4 	 3.6 	 13.634 	 0.031 	 12.771 	 0.028 	 0.367
131.960516 	 +19.153058 	 -31.6 	 3.6 	 -18.7 	 3.6 	 14.364 	 0.032 	 13.573 	 0.050 	 0.260
131.961417 	 +22.451075 	 -32.6 	 4.0 	 -14.2 	 4.0 	 14.000 	 0.031 	 13.139 	 0.029 	 0.311
131.973399 	 +20.794912 	 -24.6 	 4.0 	 -16.0 	 4.0 	 11.987 	 0.023 	 11.213 	 0.024 	 0.661
131.974340 	 +19.131471 	 -28.3 	 3.6 	 -14.4 	 3.6 	 14.381 	 0.031 	 13.540 	 0.041 	 0.257
132.001007 	 +20.401890 	 -39.2 	 4.1 	 -18.9 	 4.1 	 14.542 	 0.032 	 13.695 	 0.041 	 0.237
132.044635 	 +19.625892 	 -35.4 	 4.9 	 -03.6 	 4.9 	 15.414 	 0.061 	 14.465 	 0.062 	 0.156
132.047842 	 +18.191116 	 -41.1 	 3.6 	 -17.8 	 3.6 	 13.299 	 0.027 	 12.397 	 0.025 	 0.419
132.054688 	 +21.433455 	 -27.3 	 5.4 	 -15.1 	 5.4 	 15.119 	 0.049 	 14.277 	 0.052 	 0.179
132.071900 	 +16.913212 	 -39.4 	 3.7 	 -07.5 	 3.7 	 11.337 	 0.022 	 10.598 	 0.020 	 0.778
132.093919 	 +18.612437 	 -33.1 	 3.6 	 -07.1 	 3.6 	 13.173 	 0.026 	 12.317 	 0.024 	 0.442
132.098256 	 +19.836599 	 -39.6 	 3.6 	 -15.6 	 3.6 	 13.721 	 0.024 	 12.842 	 0.024 	 0.354
132.116001 	 +18.345533 	 -36.2 	 1.6 	 -09.7 	 1.6 	 10.164 	 0.022 	 09.772 	 0.019 	 1.025
132.125293 	 +18.950967 	 -38.3 	 4.9 	 -09.5 	 4.9 	 15.321 	 0.041 	 14.357 	 0.064 	 0.163
132.133308 	 +17.728300 	 -33.5 	 3.7 	 -04.7 	 3.7 	 14.267 	 0.032 	 13.363 	 0.030 	 0.273
132.136284 	 +16.939908 	 -37.6 	 3.7 	 -08.9 	 3.7 	 12.328 	 0.023 	 11.468 	 0.021 	 0.602
132.143806 	 +19.932633 	 -40.7 	 3.6 	 -13.8 	 3.6 	 12.763 	 0.021 	 11.894 	 0.021 	 0.519
132.208251 	 +20.443313 	 -38.9 	 4.0 	 -17.6 	 4.0 	 12.756 	 0.023 	 11.857 	 0.021 	 0.521
132.213073 	 +19.963300 	 -25.9 	 3.6 	 -16.1 	 3.6 	 12.242 	 0.024 	 11.380 	 0.022 	 0.617
132.214188 	 +20.904280 	 -38.2 	 5.4 	 -10.9 	 5.4 	 15.108 	 0.043 	 14.301 	 0.062 	 0.179
132.277948 	 +19.686496 	 -34.1 	 2.2 	 -12.8 	 2.2 	 10.533 	 0.023 	 10.068 	 0.021 	 0.941
132.318809 	 +21.586724 	 -36.6 	 4.0 	 -08.6 	 4.0 	 12.410 	 0.022 	 11.532 	 0.023 	 0.586
132.339026 	 +22.032525 	 -39.8 	 5.5 	 -18.4 	 5.5 	 15.159 	 0.047 	 14.357 	 0.086 	 0.175
132.361521 	 +18.522099 	 -36.7 	 3.6 	 -14.9 	 3.6 	 12.241 	 0.023 	 11.394 	 0.023 	 0.617
132.495532 	 +22.045597 	 -37.9 	 5.4 	 -20.2 	 5.4 	 15.095 	 0.045 	 14.073 	 0.051 	 0.181
132.497407 	 +19.166947 	 -39.1 	 3.6 	 -19.3 	 3.6 	 13.866 	 0.030 	 13.007 	 0.030 	 0.332
132.499931 	 +18.365012 	 -35.7 	 1.3 	 -12.2 	 1.3 	 10.015 	 0.022 	 09.640 	 0.023 	 1.060
132.506506 	 +18.814622 	 -26.7 	 3.6 	 -12.7 	 3.6 	 14.522 	 0.037 	 13.620 	 0.042 	 0.240
132.538355 	 +21.192677 	 -33.3 	 5.5 	 -15.8 	 5.4 	 15.110 	 0.065 	 14.268 	 0.077 	 0.179
132.545714 	 +19.551441 	 -30.1 	 3.6 	 -19.8 	 3.6 	 14.576 	 0.035 	 13.688 	 0.043 	 0.233
132.577293 	 +19.428525 	 -34.6 	 3.7 	 -14.3 	 3.7 	 11.089 	 0.022 	 10.526 	 0.020 	 0.826
132.626307 	 +19.308330 	 -26.3 	 3.7 	 -10.0 	 3.7 	 14.401 	 0.030 	 13.440 	 0.037 	 0.255
132.646985 	 +20.710453 	 -32.7 	 4.2 	 -05.9 	 4.2 	 14.367 	 0.031 	 13.401 	 0.042 	 0.259
132.650544 	 +19.951870 	 -36.8 	 5.0 	 -16.1 	 5.0 	 15.078 	 0.041 	 14.330 	 0.064 	 0.182
132.707674 	 +19.810138 	 -38.4 	 3.7 	 -18.3 	 3.7 	 13.529 	 0.026 	 12.651 	 0.022 	 0.382
132.736969 	 +19.616079 	 -38.8 	 3.7 	 -14.3 	 3.7 	 13.567 	 0.026 	 12.694 	 0.028 	 0.376
132.751677 	 +18.051051 	 -41.8 	 3.7 	 -12.5 	 3.7 	 13.352 	 0.022 	 12.480 	 0.020 	 0.410
132.784573 	 +17.401577 	 -28.2 	 3.8 	 -12.1 	 3.8 	 15.048 	 0.037 	 14.107 	 0.043 	 0.185
132.846741 	 +19.855090 	 -34.0 	 5.0 	 -21.9 	 5.0 	 15.226 	 0.043 	 14.448 	 0.061 	 0.170
132.857675 	 +19.315677 	 -37.2 	 3.7 	 -20.0 	 3.7 	 13.295 	 0.022 	 12.403 	 0.023 	 0.420
132.873811 	 +17.754216 	 -32.4 	 1.2 	 -16.3 	 1.3 	 06.144 	 0.019 	 05.513 	 0.016 	 2.512
133.014394 	 +21.360273 	 -29.9 	 2.2 	 -09.4 	 2.2 	 10.774 	 0.023 	 10.166 	 0.020 	 0.890
133.060520 	 +19.060871 	 -40.8 	 3.7 	 -08.3 	 3.7 	 11.882 	 0.022 	 11.064 	 0.020 	 0.681
133.101416 	 +18.821005 	 -33.6 	 3.7 	 -12.3 	 3.7 	 11.484 	 0.022 	 10.823 	 0.022 	 0.751
133.250838 	 +20.283158 	 -31.0 	 3.7 	 -05.6 	 3.7 	 10.805 	 0.022 	 10.245 	 0.018 	 0.883
133.284669 	 +19.581741 	 -30.0 	 3.7 	 -12.0 	 3.7 	 14.849 	 0.036 	 13.986 	 0.050 	 0.202
133.444452 	 +19.303941 	 -40.2 	 3.7 	 -12.0 	 3.7 	 11.973 	 0.023 	 11.165 	 0.021 	 0.664
133.446852 	 +18.728319 	 -31.7 	 3.8 	 -13.9 	 3.8 	 15.212 	 0.040 	 14.344 	 0.068 	 0.171
133.536124 	 +18.477437 	 -27.1 	 3.7 	 -08.6 	 3.7 	 11.910 	 0.023 	 11.081 	 0.020 	 0.675
133.541163 	 +19.946329 	 -26.6 	 3.7 	 -12.8 	 3.7 	 12.233 	 0.020 	 11.385 	 0.021 	 0.618
133.580451 	 +19.718509 	 -36.0 	 3.7 	 -21.4 	 3.7 	 11.090 	 0.022 	 10.452 	 0.018 	 0.825

